Directional Extremal Statistics for Ginibre Eigenvalues

We consider the eigenvalues of a large dimensional real or complex Ginibre matrix in the region of the complex plane where their real parts reach their maximum value. This maximum follows the Gumbel distribution and that these extreme eigenvalues form a Poisson point process, asymptotically as the dimension tends to infinity. In the complex case these facts have already been established by Bender \cite{MR2594353} and in the real case by Akemann and Phillips \cite{MR3192169} even for the more general elliptic ensemble with a sophisticated saddle point analysis. The purpose of this note is to give a very short direct proof in the Ginibre case with an effective error term. Moreover, our estimates on the correlation kernel in this regime serve as a key input for accurately locating $\max\Re\mathrm{Spec}(X)$ for any large matrix $X$ with i.i.d. entries in the companion paper \cite{2206.04448}.

==> 1000c.csv <==
9.460710640063560994e-01,-2.079479667415465860e-01
9.435376282110976565e-01,9.663289768214272657e-02
8.692835929444118204e-01,2.377402918323126835e-01
8.125314361311972711e-01,-2.828454831362781641e-01
8.063952577008667300e-01,-9.993626726047089015e-02
9.335417515367999686e-01,3.056555922952078341e-01
8.087096981367319914e-01,-5.207311894150619125e-01
9.226803311614264480e-01,1.062157898004451040e-01
8.956853975091610964e-01,-2.562801733725754705e-01
9.040876609388893703e-01,-1.588242254938102560e-01
9.790107534605625439e-01,-6.460112371648690788e-02
9.634219456590399355e-01,1.232565510298179179e-01
8.159170005003505421e-01,4.639516144939860864e-01
8.779277049766852636e-01,-3.375098870908204707e-01
8.698054582427934278e-01,-1.977417338980788641e-01
8.777524147574472524e-01,3.724139713153636067e-02
9.310058494844334342e-01,4.307285561148789244e-01
9.809912540488572308e-01,-7.179265591624219012e-02
9.195666740510861636e-01,7.164173243003868138e-03
8.570630923718615124e-01,-2.670040757369616102e-01
8.846189228779628433e-01,1.149337321345206553e-01
8.020230848567957427e-01,-4.588134427784570230e-02
1.030777770710662455e+00,-1.428672254182701551e-02
9.420039398294911548e-01,9.990190636314702499e-02
8.181851526181034284e-01,2.861051785983674822e-01
8.695796775333031192e-01,-1.125577359152408752e-01
8.061892147873965797e-01,-3.447117864955168698e-01
9.597675328697777841e-01,4.172040062628415980e-01
8.188302244490583970e-01,5.083107324609237310e-01
8.991377982714631178e-01,-3.601863142004172458e-01
9.173343381352635495e-01,1.444955481803265607e-01
8.429067555936269329e-01,2.485939362908886618e-01
8.193155189466544419e-01,-1.587358047111517012e-01
8.554473493068408541e-01,4.938397167217413730e-01
9.526180469708434018e-01,-1.831182235755215992e-01
8.838879000028847521e-01,-2.713583661683323101e-01
8.969015586114951200e-01,5.481604070531058415e-02
8.228904754368914221e-01,-2.256826531651980605e-01
1.003896499548990073e+00,-7.479529646039820290e-02
8.226074590569580902e-01,-4.515712020860772613e-01
8.978944288575381183e-01,1.179605753370879390e-01
8.802404753041751517e-01,-1.427323978889293854e-01
8.096827323736165427e-01,-6.857292396829869907e-02
9.898125964159152357e-01,5.820356889584701182e-02
8.898089729074543097e-01,-1.530661821453050409e-01
8.278188744152424894e-01,-3.042470681175706293e-01
8.458816811003666558e-01,2.911910339042467766e-01
8.235963401357043745e-01,1.277250716498699867e-01
9.297881964303769120e-01,3.033897137815234624e-01
9.582098188354677415e-01,-6.276119495416468408e-03
8.591267263711847013e-01,2.975767670373458129e-01
8.500219462646390056e-01,-2.894729270309496783e-01
8.188763672131091909e-01,6.003527524317235908e-01
9.481122579857910182e-01,1.595758572963120181e-01
8.099261426986016366e-01,-3.469508474676023524e-01
8.278876493566587058e-01,9.553496363920646606e-02
1.013210187373577043e+00,2.454369933247641522e-01
1.017129223619609446e+00,7.616887552627753244e-02
8.180936405993469718e-01,4.554836715929259650e-01
8.521838637618142087e-01,-4.183301202298360666e-01
9.196024607091388692e-01,-2.089594917760454196e-01
8.983586624121532305e-01,-2.147484881840767967e-02
9.734600248427656144e-01,-1.216657031999258815e-01
9.369814843469169707e-01,2.890106792430526261e-01
9.598473072281027418e-01,7.791780917087245961e-02
8.140123745423849533e-01,4.736037638975005848e-01
8.254871930202106745e-01,3.093312651736170385e-02
9.600272938678544588e-01,2.539322738286759265e-02
9.382736051565323532e-01,-1.285978102270710077e-01
8.211871745992040950e-01,2.674406094026286484e-01
8.193675985641667436e-01,4.679185937625988251e-02
8.683806474707944645e-01,-2.621858415702128520e-01
9.098344899084163107e-01,1.529621826080173885e-01
8.237647393681957197e-01,-6.941600899996866469e-02
8.058536621261910282e-01,3.341110256395762174e-02
9.907045098855642440e-01,-1.222668472475077067e-01
8.117120924603550280e-01,5.584311482470050159e-01
8.566065156149849091e-01,2.744183887202127359e-01
8.417524086537943040e-01,-1.310546713868293023e-01
8.231821363398288405e-01,-3.340049180905248910e-02
9.653027874867148306e-01,4.370956223534490093e-01
1.049604104726837184e+00,1.700328182935449961e-01
9.232153096951404292e-01,-3.420366027007980536e-01
8.891899612344591475e-01,-3.841789476653071911e-01
9.240684820298270541e-01,-2.267535072394774587e-01
8.653578800206944699e-01,2.274955938074260664e-01
8.245021088810940979e-01,3.718975467710100569e-02
1.007082493295819114e+00,-1.186928130044569984e-01
9.534954301107516628e-01,8.747971871320035786e-02
8.736120809742879967e-01,3.884310403765656727e-01
8.334999848344404327e-01,-2.142044097353208165e-01
8.219393329122963721e-01,9.488291165731550791e-02
9.682909936409538343e-01,1.311739957124632705e-01
8.370685684165646290e-01,4.696325347149744589e-01
9.293024621285791431e-01,-1.528868259453406153e-01
8.464149427875946596e-01,-3.575566837473650450e-01
8.499196060108218376e-01,9.450340209303789707e-02
8.630820947148288846e-01,5.063850187075478182e-01
9.544910559499821812e-01,2.340000741346580093e-01
8.572932961504616811e-01,-7.049111164916631311e-02
8.053428238205769807e-01,1.037951772221102770e-01
9.428158069694806409e-01,-2.572362371447227125e-01
8.801174220037888407e-01,2.408674929288729671e-01
8.199020101343508227e-01,1.177138845112865595e-01
8.108409120441536500e-01,-8.383007751315030287e-02
8.354045173369384347e-01,-5.638395525919112083e-01
9.804707420085516656e-01,1.158156156808548692e-01
8.189793743196872589e-01,5.162083277372936374e-01
8.718821966254581834e-01,3.686080888893279450e-01
9.238391131275898172e-01,1.054053294564181731e-01
8.273028001341871107e-01,-3.396958317158633167e-01
9.952110180294759800e-01,2.584090348600066034e-01
8.236152046324162201e-01,-5.565859066216485296e-01
9.472798376235341822e-01,-2.372553172461208670e-01
8.291487735008308269e-01,-3.432515282895056696e-01
8.686429728788930271e-01,6.051597625452654478e-02
1.060552199669444473e+00,-9.581451431590211343e-02
9.477788960099254867e-01,1.826597094575898028e-01
9.400328180254050592e-01,1.011190019802653967e-01
8.458562509047742317e-01,-3.946779735657628407e-01
8.023922784840611389e-01,-1.508394899511409648e-01
9.074391837301780672e-01,-3.602539287761367115e-01
9.645567186567042262e-01,4.886629774857479368e-03
8.247734876827708117e-01,5.085162736384968296e-01
9.234240701668472440e-01,-2.570695057573815778e-01
8.496865671650432050e-01,3.653447657631552770e-01
8.062220450052759446e-01,6.078786773783094732e-01
9.530602112237923640e-01,-2.647501153121807338e-01
8.247178115002794518e-01,-5.407406188050051243e-01
8.811976188888965833e-01,4.232889192587184768e-01
9.618342025332317080e-01,1.087526706807499660e-01
8.830028307724502312e-01,3.289549622783655702e-01
8.514838079738384913e-01,1.113203350636372407e-01
8.086470288788940586e-01,-3.035959087212209973e-01
9.512055036813785724e-01,-1.765310193309624076e-01
8.702318316678786525e-01,-3.625332790106391978e-01
9.371158531452309370e-01,1.028968647857587786e-02
8.584018301308105059e-01,3.101224392769811877e-01
9.431636554667266470e-01,1.271790061632239732e-01
8.471055712930122272e-01,3.629801699604416898e-01
9.109455233995450429e-01,-1.341050826218595227e-01
8.668276211029288802e-01,-5.141254694939859787e-02
8.291058000324796895e-01,-9.364698307197796834e-02
9.899737036801083967e-01,-2.269699560672444882e-01
9.623531710131700834e-01,2.664686846118140551e-01
8.746836799113189009e-01,3.459447392677442723e-01
8.994740924536422932e-01,-3.919906019648270769e-03
8.414994341755407392e-01,8.462547702218596590e-02
9.587072055796705961e-01,1.565764409895652187e-01
9.466322923018128943e-01,-1.621810809339067905e-01
8.030946402105130222e-01,-4.519230677372900740e-01
9.048204972785369726e-01,2.072143511567798302e-01
8.631482547799953498e-01,-1.450162920304476355e-01
8.258794268893877577e-01,2.429920330547956087e-01
8.297924567684650254e-01,-5.490924119202876819e-01
9.059043318700398251e-01,-3.965309717157954328e-01
9.420081143830725257e-01,2.668048003771796295e-01
8.966244674118741820e-01,8.485250683804004823e-02
8.915832604329242406e-01,-5.318371337526593690e-02
8.087875849025608632e-01,-2.731770044940719511e-01
8.344721401165701158e-01,-6.884329719032196426e-02
1.049106688401077569e+00,1.574839877045542957e-01
8.653683482463983001e-01,-4.791019676053952514e-01
9.435386054580490178e-01,3.287925934228951852e-01
8.442035485730209343e-01,4.819172564801653125e-01
9.341500168456532416e-01,2.189156044400394213e-02
8.530043773215021385e-01,-1.400054153798427625e-01
8.647726523833020318e-01,-9.042075175412149501e-02
9.243905936242401422e-01,-2.864377815293189800e-01
8.914808701685693615e-01,1.774469609388402702e-01
8.003974790972612219e-01,-1.378113791649611952e-01
8.507443086621998551e-01,-6.269595923485269395e-01
1.037474034748079754e+00,1.848920126269348319e-01
8.212725742181716804e-01,1.694044097063331922e-01
8.427254625829211365e-01,-5.905893919126457142e-02
8.337697017543386213e-01,-5.578851015901293842e-01
9.166314703935047881e-01,3.328582363822824575e-01
8.951090759434636723e-01,-1.579553139115199289e-01
8.448973119712247515e-01,-2.929076028769629358e-01
8.854152028840591715e-01,-2.018693402929505609e-02
8.755055705185756931e-01,1.548746769106906507e-01
8.764625951039919372e-01,6.085951848508304174e-01
9.616145105810420812e-01,-2.047025018239345684e-01
9.469814574969909193e-01,4.190131687879342093e-02
9.268109005640319253e-01,-1.857371519164809082e-01
8.664876883249539308e-01,-4.010865378026302192e-02
8.198247519203540890e-01,1.429373579145824247e-01
9.037848752824545473e-01,5.351147656142206666e-01
9.782378806437009855e-01,-3.715899755540338998e-04
9.458453887329245635e-01,-1.901675263179096464e-01
8.582608991143502175e-01,1.454933700431595422e-01
8.563780325357990275e-01,-1.194538773688902933e-01
9.031858045810178259e-01,4.214488033846816584e-01
9.373871307716475920e-01,8.632998791291236762e-02
8.899115677355731169e-01,-1.895616580269652782e-02
8.675945417346098143e-01,-1.650713925486041456e-01
8.737850720019014750e-01,-4.256021807960227998e-01
8.575099078857163493e-01,4.331543041731879540e-01
9.236164603363076209e-01,1.754564962952439577e-01
8.158156369566861299e-01,2.513360501361012744e-01
8.118762276272608602e-01,-1.334170590361212771e-01
1.016931605129160365e+00,3.405532775752347918e-01
9.910550259643235993e-01,-4.321690928655803898e-02
9.361306233861244053e-01,1.127625579247994170e-01
8.257250439407390896e-01,-4.224782439715243920e-01
8.725497751331846574e-01,-1.155396258501570489e-01
8.640173443470470227e-01,-3.397164675194986327e-01
8.376800364889555039e-01,3.148442152492680890e-01
8.963147359035638084e-01,1.304882040807845422e-01
8.924453284230755568e-01,1.218367467410545529e-03
8.487932718683999234e-01,1.720891942200711011e-01
1.063262330199725270e+00,9.595661783168411840e-02
8.361703849943039613e-01,5.453995981056721787e-01
8.087851566749807430e-01,-4.684903846376695657e-01
8.755430796703049801e-01,3.055345980456395383e-01
9.074876844578423363e-01,-2.924837760350483193e-02
8.538612222135908425e-01,-2.468330976138747024e-01
1.015802440629829384e+00,-9.187609215525407991e-02
8.901003549109089974e-01,4.909760270402412363e-01
8.010561837209229097e-01,-4.695618840165871055e-01
8.337750930973359953e-01,-3.432453809428964719e-01
8.696748832854753752e-01,-1.481435723860173859e-01
8.259432697025556047e-01,-3.735281000628242615e-02
8.031206849250860369e-01,8.186951547599422008e-02
9.082305764091006539e-01,4.176327035416166900e-01
8.714148161069146248e-01,-4.535821888740805830e-01
9.715291139581068158e-01,-5.863803121057733353e-02
8.599623153538389353e-01,3.696134987805956840e-01
8.625698215029431459e-01,-2.720612180268676683e-01
9.664416989897507415e-01,3.521415300216014788e-01
9.894354517592836018e-01,9.632923998384923525e-02
8.681104629201855660e-01,3.967971967927049759e-01
8.999356268342516563e-01,-1.805593178978661673e-01
8.239499096383414711e-01,3.260630485296424075e-01
8.028407099194784236e-01,-2.396933557831361084e-01
9.971280962018851390e-01,3.612322756239465527e-01
9.002243790017748770e-01,-2.987387976926465516e-01
9.059492951172214426e-01,7.230537704967041068e-02
8.563435581384467588e-01,-1.380413877248085341e-01
8.014156795292711744e-01,2.842513110957904932e-01
9.510744411173127633e-01,3.800873491323270570e-01
9.347201658441168792e-01,-1.027127209786376782e-01
9.219280138797141255e-01,1.596341330618789300e-01
8.012238443830416168e-01,1.525134189793877527e-02
9.349652447988434645e-01,3.281132725817844653e-01
8.615500098967221465e-01,-3.159644322227553870e-01
9.047327049334913385e-01,-1.383627751812909479e-01
8.695705462720009216e-01,1.017348539811802205e-01
8.557336495107584762e-01,-9.253955562332816243e-02
9.685390674541141109e-01,3.408276135459704648e-01
9.585914307593940142e-01,9.091490285640742297e-02
8.070260658840012757e-01,4.999944228474105246e-01
8.798161232557408784e-01,-2.302297212003150684e-01
9.348802925424708476e-01,1.469965823665601856e-01
8.236876948929301445e-01,3.320496624277288755e-01
8.284351235676548075e-01,1.160462368467339994e-01
8.292674268822770589e-01,-4.411049077575208976e-02
9.662886110489367075e-01,2.730236175445294178e-01
9.400895743417397865e-01,1.611791815205746992e-01
8.395560677434444896e-01,-4.543522456867237214e-01
8.674833113840522136e-01,-3.372505535122265474e-01
9.004501437757617133e-01,-1.153283000621219134e-01
8.197271649575014196e-01,1.955821538743606480e-01
9.207856357608337206e-01,-4.523797946352771104e-01
1.004740907661008764e+00,-1.217923724668253105e-01
8.982323293623635241e-01,3.748724251120536533e-01
8.334647902655121232e-01,-2.387932934449139011e-01
8.156441564955276835e-01,1.234112287568538413e-01
9.615575545942675051e-01,1.441587165490880451e-01
8.458027430648094036e-01,-3.997929864332379624e-01
9.391975780497099358e-01,-2.640790721689102380e-02
8.839913782566519718e-01,-1.363088937344218154e-01
8.699842879427562847e-01,2.283891980305735869e-01
1.027510046392042575e+00,-3.767774339702928965e-01
8.966722333266481382e-01,-4.634724979811140622e-01
9.753376255677207451e-01,1.850590894073868842e-01
8.468911611956225771e-01,4.526255280900483013e-01
8.163671189929440075e-01,-2.582108234008768100e-01
8.398681911359479058e-01,-6.889472606468698135e-02
9.501324630719408804e-01,-2.240203928934685895e-01
9.395636174442947297e-01,2.336849378508541464e-01
9.434027165429496042e-01,9.238101502212484051e-02
8.443977999352743069e-01,2.880665770869120235e-01
8.095198474878332329e-01,-2.672736636464144722e-01
8.379978732057492552e-01,-1.390247627775794415e-01
9.127658857720556407e-01,4.372857702903134025e-01
9.777205169213212255e-01,5.306868797026092870e-03
9.258380144091883368e-01,1.829127514538136379e-01
9.157268766289278217e-01,-1.771144530841506082e-01
8.912363529373625859e-01,-2.808262523875757477e-01
8.376265177198025658e-01,1.044581656678281005e-02
8.119475929661799096e-01,7.060703734301407852e-01
9.819058983501688376e-01,-1.848762074599550054e-01
9.521823495663612746e-01,2.262437548326983461e-01
8.149276385198840345e-01,-4.734863809162430659e-01
8.081711542265275217e-01,3.842460209500007662e-01
8.813557979492195882e-01,9.412234304117648998e-02
9.134593783175140036e-01,-5.847993610371104989e-01
9.226788577061756369e-01,3.924969889950793434e-01
9.357923929356328774e-01,4.798597135915846912e-02
8.647901672806684870e-01,1.697083492758046652e-01
8.235715515128347874e-01,-1.094045687316798493e-01
8.027275873365123937e-01,8.071668833449162361e-02
1.032519701752926844e+00,6.738756939911397237e-02
9.336085251513783767e-01,-1.634013051885228884e-01
8.841119715381076105e-01,2.639249778417843695e-01
8.655642077933205503e-01,-1.165615068975788537e-01
8.990687013979592468e-01,4.360266673662179793e-01
9.572440339847394508e-01,-2.900579347395105256e-01
8.065945281572400871e-01,5.373799450687501977e-01
9.601684598186757125e-01,7.130995385939023490e-02
9.481394994370061502e-01,1.241054342762985541e-01
8.960367590176501196e-01,-1.192648262289326411e-01
8.889047343315196192e-01,-5.025206839217664090e-01
9.626723434851451877e-01,-2.734973127590420994e-01
8.734268872579826759e-01,2.955992532772548365e-01
8.844256114196855645e-01,9.606133061901235559e-02
9.046739056002246482e-01,2.585339883431790331e-01
9.151020775700904331e-01,-9.773794334762457570e-02
8.096877128308205274e-01,-3.966079567937627059e-01
8.064755453181675637e-01,3.628204051730444801e-01
8.271250127121656526e-01,1.176154091658718759e-01
9.735581846177410181e-01,6.108302970127769127e-01
9.968117106814016193e-01,-2.489805938969853472e-01
8.470670274462506200e-01,-4.702438899816613893e-01
8.466464616843751845e-01,3.985249978380213665e-01
8.421954754552060107e-01,2.774615081845508979e-01
8.273858069358416278e-01,-2.297119135447405203e-01
8.037652593939236256e-01,5.672246256702168088e-02
8.823999404602923535e-01,-5.641415445592407041e-01
1.020249292439702637e+00,2.109181732242594587e-03
9.582863444177155410e-01,-1.886816842909712355e-01
8.271079907243038543e-01,-4.992742087407908702e-01
9.662216038965689702e-01,9.752172071438423850e-02
8.105420761822885733e-01,3.557197601168915480e-01
9.238046830872514992e-01,3.651606078758407037e-01
9.853189562164135218e-01,-1.548307928194011807e-01
9.843914777869779975e-01,6.210654383172337090e-02
9.167873831429270703e-01,-5.402465740900446595e-02
8.475760971161671042e-01,3.282993624222441675e-01
1.012700512393899910e+00,-4.615801182808080411e-02
8.756378991883567720e-01,-5.236501921261816905e-01
8.829223701954904691e-01,-7.798275677294345953e-02
1.017678175872001267e+00,3.003764685962908576e-01
8.985465090704723989e-01,-4.467361256328436503e-01
8.535052899414571348e-01,3.914692621183419874e-01
9.015142818241899114e-01,1.223137524310318955e-02
8.029027434047006917e-01,-1.336909197242406588e-01
1.025813184942538925e+00,-1.267860668477309438e-01
8.897896170628140089e-01,3.513252683138790022e-01
8.257311110095318929e-01,-4.612914570381091428e-01
9.231529833173685029e-01,1.274827973166205719e-01
8.932155455909981390e-01,-2.141369942409182547e-01
8.383402499961424281e-01,-1.635306961190958475e-01
8.807342088910868894e-01,3.086995189182621946e-01
9.349107785366008727e-01,1.068489081669803248e-01
8.090893314691173233e-01,-3.366266188960013728e-01
8.667796766636653993e-01,-3.871302765517604244e-02
8.332238113455138206e-01,5.480684986547244147e-02
8.020572178491732762e-01,-1.100540604303821002e-01
9.943685688132527511e-01,7.326583770602236589e-02
9.401408869171691274e-01,-1.196156332661293814e-01
8.329910065480690129e-01,3.157501378618649546e-01
8.144236086491105642e-01,-2.255167838610797892e-01
9.609093712533840481e-01,-2.533452738542020244e-01
9.203295438313133792e-01,3.789104175438126054e-01
8.763404914484991259e-01,1.829061538528409803e-01
8.344536046560208087e-01,-2.663531811540083005e-01
8.696580576262306073e-01,8.182332150958521177e-02
8.476782392566070135e-01,-6.569306579578566563e-01
9.212040851206042547e-01,-2.981483281603221069e-01
9.312313621417281917e-01,1.911649039415413975e-01
9.062606571362736840e-01,-2.572585400870197950e-02
8.323967896061985616e-01,-2.082518105628705929e-01
8.231139353599126185e-01,2.680714701463191019e-01
8.023418117387373094e-01,2.376236914827315194e-01
9.768010202832663191e-01,1.269491074100450867e-01
8.746726724715375711e-01,2.882262481580498692e-01
8.166930065011852591e-01,4.099554470569509168e-01
8.535863134008085940e-01,-3.431270127212360244e-01
8.307986193361480698e-01,1.526484556083325672e-01
8.451627808806081443e-01,-1.326234585620297557e-01
1.120028878866046851e+00,-2.038845088742307077e-01
9.985558271875246694e-01,2.263801331459187327e-01
9.061155949780876906e-01,-3.895185871758086726e-01
8.575575785371073456e-01,4.446609424083829976e-01
8.953024566965213094e-01,1.709037126871808254e-01
8.263888891535438042e-01,-1.173774730058193411e-01
9.818275054214873343e-01,-2.769349956127052925e-01
9.317421225027510134e-01,4.034226650695563188e-01
9.365453207028215932e-01,-4.791658420697458842e-02
9.019674610130405945e-01,1.059558444372203923e-01
8.093865703284284230e-01,3.346532816334593097e-01
8.782379060080525157e-01,2.789361897718696803e-01
8.175346862310371998e-01,4.079905674360128076e-01
8.430114064078132463e-01,3.538203227120685912e-01
8.045195998622596267e-01,-4.460095506240835395e-01
8.634298712358933203e-01,-1.597034417695921971e-01
8.023812783199202325e-01,-3.598155498108116662e-02
1.126285936965457202e+00,2.240277061980974205e-01
9.295407620198996579e-01,7.493373086134184902e-02
8.678824994027034556e-01,-3.018520285414540982e-01
8.119954781939272559e-01,3.471986618426780025e-01
8.033301973062185741e-01,-3.549457339630318620e-01
8.350825123716067999e-01,-7.243235573142597916e-02
1.009549711052945220e+00,-1.539221644798405009e-01
8.508327718436144993e-01,4.532427294244011362e-01
9.146366941450035926e-01,-2.041455419981903774e-01
8.069561266317121229e-01,4.007993702829328320e-01
8.111748059520322851e-01,1.479757595073633580e-01
8.880219395450372755e-01,3.322029464776009022e-01
9.464216727842011956e-01,1.055251264690484914e-01
8.012266040782052290e-01,-5.093755267724831004e-01
9.148177511991504307e-01,-1.245203010772818197e-01
8.684183925096998768e-01,6.930379625028733337e-02
8.345922997307082536e-01,-2.359176155564529642e-01
9.871485649727171907e-01,-3.715816819761456613e-01
8.015618131369686150e-01,-5.247485529925369763e-01
9.339302655804899711e-01,-2.028200799583636804e-01
8.743342265217814990e-01,2.560150114292977785e-01
8.853665337787843814e-01,4.039387281996414253e-02
8.250919541075971697e-01,1.855791644723138456e-01
8.079897203999599764e-01,-2.016454224849224264e-01
1.043406193939282911e+00,-9.684109985134210785e-02
9.472482020387071877e-01,2.789976347793503009e-01
8.110303811806153229e-01,3.481975582066809682e-01
8.578341529035066193e-01,7.273084434071652726e-02
8.031409052198360543e-01,-2.053480137176393050e-01
8.047709773773735753e-01,-6.442477058172642046e-01
9.887389842829942266e-01,-1.370342509933208108e-01
8.562851514788771823e-01,3.799101755153977966e-01
9.044930260590581250e-01,-3.100573528811578772e-01
8.912503062255509034e-01,5.913743396654959350e-02
8.148199291922568754e-01,-1.332887803403854932e-01
9.150450082651421235e-01,4.571147458384982043e-01
8.791351986795288287e-01,-3.783472767693953354e-01
9.242628859315679124e-01,1.871567042167193023e-02
8.808650733427707546e-01,-1.462391540567188619e-01
8.402471458698185236e-01,2.197120365867090697e-01
8.128573832306582592e-01,1.111612662225167081e-01
8.188446617100462177e-01,6.442323620385889127e-01
9.988770818122710837e-01,-1.499934204140869753e-01
9.168285462419989429e-01,1.977663468930102308e-01
9.185529052656642435e-01,2.144644210269523385e-02
9.852112651013295030e-01,5.659775723895385524e-02
9.344130932916215881e-01,-3.298210767964878665e-01
9.484343766590184188e-01,-1.223065084865374019e-01
8.843845644089679547e-01,2.859603361137438293e-01
8.165371456554810781e-01,-1.766577560217260368e-01
8.767869515704349581e-01,4.342214500251165843e-01
9.291582149476207420e-01,-1.949344382903245854e-01
9.452206791599987445e-01,6.225868704629081846e-02
8.565330158695608764e-01,-1.880161042723890730e-01
8.272387997463205300e-01,1.283956980758602096e-01
1.024837703021654889e+00,-8.982171906781306892e-02
9.541207911802439545e-01,-3.559745085112699936e-01
8.779511588738504457e-01,3.380778771816096984e-01
9.118097978052833730e-01,-6.985717904184704508e-02
8.521187924026232263e-01,1.189283398410346526e-01
8.881343596466563239e-01,5.847735026022515825e-01
8.792395682159820369e-01,4.360113801810395762e-01
9.449803130565944675e-01,6.508509035542754673e-02
8.614779692846784576e-01,-2.851340723303857350e-01
8.768273810165606585e-01,-1.943970185847986865e-01
8.460410360778887195e-01,8.926863401722132108e-02
9.883446065857859342e-01,-3.787788945859533185e-01
9.661469500948763889e-01,-3.418279536823706777e-02
8.255951735246440659e-01,4.579285127098994268e-01
8.689425595242398215e-01,1.898597931290363916e-01
8.217201360513344266e-01,-3.854797496330897855e-01
8.545280018376336661e-01,-5.473132201837296318e-01
9.624357709879339806e-01,-1.516935447116087299e-01
9.570418483095516349e-01,1.449544543975344602e-01
8.031739785375857643e-01,2.671070054109137004e-01
8.884854859573761976e-01,4.887091393626550317e-01
8.655083918216371908e-01,-4.713066597935543500e-01
9.171789843167724721e-01,3.111293112064212329e-01
9.183946851693330915e-01,-1.778761890171376425e-01
8.909702089794212521e-01,2.763092042965987344e-02
8.086979922048247449e-01,-4.222280785834935449e-03
1.024259758044224311e+00,7.626620549089246914e-03
8.029517582272824860e-01,-5.012855519685673888e-01
8.953452206419046933e-01,-1.033672659481689321e-01
8.227939253732123870e-01,-2.416090413089863886e-01
9.524957554368097545e-01,3.908884657635136595e-01
9.995771325691132914e-01,2.840936263980328377e-02
8.292333996249231509e-01,4.420006996353567086e-01
8.708457355909940967e-01,2.498275853826900997e-02
8.381572560498022906e-01,-2.392995411584641352e-01
1.060596968990331179e+00,2.193818047448380659e-01
8.956117983089070256e-01,-4.372105912622269996e-01
9.691764155136241010e-01,-1.736264280188279940e-01
8.697123137740102594e-01,3.313472822803457674e-01
8.551553081262187606e-01,-3.267350484362760432e-01
9.077434149395526841e-01,5.835144501891702945e-02
9.253189460021072898e-01,-2.196679842579308539e-01
9.500452158673409198e-01,5.586700004052112117e-02
8.427955376319302694e-01,3.494629022879111591e-01
8.875264944414782420e-01,2.362909705061569388e-01
8.269604518354360945e-01,-3.888537676383668207e-01
8.638342980420583572e-01,-1.170441043774528983e-01
1.027134337609367343e+00,1.308896191112256524e-01
8.018085685245224248e-01,5.926234882376870683e-01
8.140722065507369765e-01,4.077386135580829407e-01
8.767154405803863071e-01,2.067827083832655399e-01
8.674505733322368517e-01,-6.773200221396805110e-02
9.716410735430162093e-01,-3.051211519110266779e-01
9.526748686101866870e-01,3.292879356797391299e-01
9.263808538929709790e-01,3.081618348148388795e-02
8.980100117030918039e-01,1.026407497634113965e-02
9.226835854951372928e-01,-5.708739339595336748e-01
8.349085927448077760e-01,6.431704002306003476e-01
9.274300822360620478e-01,4.125769790411299431e-01
8.746356065590056295e-01,-3.046263884574602621e-01
9.221724270992256445e-01,-7.745879431036693796e-02
8.162518138525356459e-01,-2.622705199878855309e-02
9.108723144234496250e-01,4.392662279006835924e-01
8.251953903523930878e-01,5.531949663258318717e-01
8.761217546915852639e-01,-2.482530882812958029e-01
8.821554994030419428e-01,-1.308022350555075042e-01
8.096688448676245820e-01,-3.730870668925087008e-01
8.487464092639337432e-01,9.792494422379357730e-03
8.897737773724354593e-01,-3.809826244324652778e-01
9.013034998764674066e-01,-2.646895792487912180e-01
8.239271622726073163e-01,4.059053547721898636e-01
8.562536894671131105e-01,2.263933787427469813e-01
8.057655999298708460e-01,7.506012953171270485e-02


==> 1000r.csv <==
9.754701135448196059e-01,3.554889279859403395e-01
9.754701135448233806e-01,-3.554889279859408391e-01
9.122000870677314799e-01,2.976236897577465290e-02
9.122000870677325901e-01,-2.976236897577818133e-02
8.365380808924889333e-01,2.693341728473940266e-01
8.365380808924839373e-01,-2.693341728473926389e-01
9.398162625824186822e-01,1.694511018974798888e-01
9.398162625824162397e-01,-1.694511018974792227e-01
8.086630117625460690e-01,8.351373001335721247e-02
8.086630117625439595e-01,-8.351373001335672674e-02
9.156185671022374351e-01,4.336394960121053854e-01
1.008503529735216953e+00,1.041425178287822273e-01
1.008503529735219173e+00,-1.041425178287829906e-01
9.156185671022366579e-01,-4.336394960121054964e-01
8.202135350429001770e-01,-3.629941894153164150e-01
8.202135350429017313e-01,3.629941894153180248e-01
9.012754154626185787e-01,4.874164855268204245e-16
8.370238213072836997e-01,-4.350198851395726818e-01
8.370238213072860312e-01,4.350198851395716826e-01
9.134828573150265418e-01,2.623573190512055598e-16
8.249420076287845571e-01,2.545753766813615981e-01
8.249420076287852233e-01,-2.545753766813620422e-01
8.682004650120216382e-01,-1.640048845324365806e-16
9.021487665225256247e-01,5.829850808542408336e-01
9.021487665225287333e-01,-5.829850808542413887e-01
8.321422641934783648e-01,3.965506560025251481e-01
9.209974551985923297e-01,1.657429279862037697e-01
9.209974551985956603e-01,-1.657429279862051297e-01
8.321422641934768105e-01,-3.965506560025237603e-01
8.181983337351775853e-01,1.259696090976556999e-15
8.396318827420432562e-01,5.804011964535757961e-01
8.396318827420465869e-01,-5.804011964535803481e-01
8.904892540028349623e-01,9.702032630443502281e-02
8.904892540028370718e-01,-9.702032630443516159e-02
8.187723076039972181e-01,-2.605308471184621210e-17
8.869891000666829672e-01,2.875036136698453371e-01
9.205713894359180971e-01,1.410591208674852604e-01
9.342473456290987244e-01,-2.657291211683362231e-16
8.869891000666808578e-01,-2.875036136698441158e-01
9.205713894359155436e-01,-1.410591208674853436e-01
8.339429460033817021e-01,-3.949585919624612473e-01
8.339429460033809249e-01,3.949585919624579167e-01
8.878957032936002358e-01,-2.853142337033344130e-16
8.218859955254212979e-01,-1.059423774205000973e-01
8.218859955254207428e-01,1.059423774205019153e-01
1.051317886930351442e+00,-1.081990408860561796e-15
9.841658977113407758e-01,4.175980143373834972e-16
8.451960639704864109e-01,4.197864202080268115e-01
8.451960639704864109e-01,-4.197864202080254237e-01
8.319734123356601341e-01,1.595628445643221538e-01
8.319734123356598010e-01,-1.595628445643213489e-01
9.959556794110687727e-01,-6.665478705267921843e-16
8.744963535886771666e-01,-3.575354681470280238e-01
8.744963535886818295e-01,3.575354681470306883e-01
8.221831685457173799e-01,1.718403737378871310e-01
8.221831685457171579e-01,-1.718403737378866314e-01
9.561838799423639790e-01,-1.337055423476833371e-01
9.561838799423579838e-01,1.337055423476838645e-01
9.584753037253723740e-01,-2.550775106149945812e-16
8.042965790203956411e-01,-4.330090510068019816e-01
8.042965790203989718e-01,4.330090510068045906e-01
8.075002159397997037e-01,3.649522583801043852e-16
1.049295400638954989e+00,-1.494372443291979487e-15
9.064425265360117612e-01,3.026501876436177296e-01
9.064425265360119832e-01,-3.026501876436186733e-01
8.129554300905852404e-01,4.093799406602133817e-01
8.129554300905869058e-01,-4.093799406602146584e-01
8.690015057158276823e-01,-8.973505230615604782e-16
1.018654993024675548e+00,6.178810950206203856e-02
1.018654993024675104e+00,-6.178810950205895769e-02
1.015674209162810371e+00,6.824267759115230730e-16
1.003305389216645249e+00,2.581976266849150896e-17
8.884650673725059677e-01,3.519048217812063839e-02
8.884650673725048575e-01,-3.519048217812205392e-02
8.065651285176256291e-01,-3.802783342384543075e-01
8.065651285176244079e-01,3.802783342384543630e-01
1.077061934249578634e+00,-2.698335587115185952e-02
1.077061934249583075e+00,2.698335587115584244e-02
8.876441983335947583e-01,-4.577268236910556620e-01
8.876441983335975339e-01,4.577268236910559396e-01
8.662520393755173131e-01,7.865219289191766019e-16
1.115663032037961022e+00,-1.221245327087672194e-15
9.567288354357320612e-01,-1.812352390866030505e-01
9.567288354357309510e-01,1.812352390866037166e-01
8.557233265410956191e-01,-4.082511224000870409e-01
8.557233265410980616e-01,4.082511224000915928e-01
8.525391652455229785e-01,3.001540854557904203e-01
8.525391652455219793e-01,-3.001540854557893101e-01
8.155388204957995102e-01,5.210524589236347020e-16
9.963007233348043501e-01,-1.023664056475060056e-15
9.408582450147959797e-01,3.417982240848722042e-01
9.408582450147948695e-01,-3.417982240848748687e-01
9.791193623836336180e-01,-6.176259494750726061e-16
8.477325399437954934e-01,-2.307047814113549755e-01
8.661037684697819872e-01,-1.388285459591874216e-01
8.661037684697822092e-01,1.388285459591865056e-01
8.477325399437946052e-01,2.307047814113532824e-01
1.028970767382178630e+00,-6.786076683288980836e-16
8.474893228845917781e-01,4.970137614367727275e-01
8.474893228845910009e-01,-4.970137614367758361e-01
8.263878502064210263e-01,2.230399282371968994e-01
8.263878502064209153e-01,-2.230399282371950953e-01
8.393808015090257202e-01,1.152619389546238882e-02
8.393808015090254981e-01,-1.152619389546189269e-02
8.817005315246559949e-01,5.374006666643641461e-01
8.817005315246585484e-01,-5.374006666643666996e-01
9.741393822494640586e-01,-3.273692474155549744e-15
8.607055464593276195e-01,8.023722206664998802e-02
8.607055464593269534e-01,-8.023722206664929413e-02
8.122530225439895668e-01,-5.736959756501009977e-01
8.122530225439884566e-01,5.736959756500985552e-01
9.123098394356440322e-01,-1.589582432775018539e-01
9.123098394356482510e-01,1.589582432775002163e-01
9.043986151317889854e-01,-4.821521074148150232e-16
8.109958289082213057e-01,-3.638986816830322435e-01
8.109958289082209726e-01,3.638986816830327431e-01
9.791022042147154991e-01,-1.203206655169376110e-01
9.791022042147188298e-01,1.203206655169407613e-01
9.255679254160718017e-01,-4.911932212424861118e-16
1.098141783639035252e+00,-8.881784197001252323e-16
9.487931718026784145e-01,-2.115202642219410900e-01
9.487931718026741956e-01,2.115202642219413398e-01
8.683594222804209561e-01,-3.212710788429585795e-01
8.683594222804229545e-01,3.212710788429600783e-01
8.114991770645900715e-01,3.384591881218711878e-02
8.114991770645924030e-01,-3.384591881218724368e-02
8.678214591199043815e-01,3.929049838684691709e-01
8.678214591199066019e-01,-3.929049838684665064e-01
8.453224481066099472e-01,1.325883606712737472e-01
8.453224481066113905e-01,-1.325883606712733587e-01
8.395397000928258580e-01,1.088755559260060415e-02
8.395397000928256359e-01,-1.088755559260074293e-02
9.294744183376444369e-01,-4.687622844065543193e-01
9.294744183376488778e-01,4.687622844065534311e-01
8.135564465859865813e-01,2.423860268368978055e-01
8.456713226910199666e-01,1.259349643590823853e-01
8.135564465859884686e-01,-2.423860268368963344e-01
8.456713226910174130e-01,-1.259349643590815804e-01
8.080543650507677755e-01,3.334567314926615976e-16
9.600683364193983715e-01,2.681082823491771627e-01
9.600683364194009251e-01,-2.681082823491778289e-01
8.072905552105378302e-01,4.493436973458131978e-01
8.072905552105404947e-01,-4.493436973458161954e-01
9.089529445155580811e-01,6.413865804033222756e-16
1.031625984474642932e+00,1.110223024625156540e-15
8.854814842440642542e-01,3.307431112954886121e-01
8.854814842440618117e-01,-3.307431112954885011e-01
9.438638096915549225e-01,-1.289255390349570311e-15
8.568850939001630973e-01,2.238392351755688348e-01
8.568850939001618761e-01,-2.238392351755680854e-01
1.014831581857353893e+00,-2.617596734540976744e-01
1.014831581857353004e+00,2.617596734540978964e-01
1.012522193593466291e+00,-1.186865036011102746e-15
8.824880187065502479e-01,1.177885690143547492e-01
8.824880187065499149e-01,-1.177885690143555403e-01
1.089415757647266059e+00,-8.881784197001252323e-16
8.584159857250175385e-01,3.520237785327112734e-01
8.584159857250160952e-01,-3.520237785327117175e-01
9.698307375090985394e-01,-9.822085817760654026e-16
8.861766904898039643e-01,9.561875446433160596e-16
1.080551929725144022e+00,-1.003144572888321484e-01
1.080551929725143578e+00,1.003144572888315100e-01
8.620372363545780736e-01,-5.517025385372384960e-01
8.620372363545780736e-01,5.517025385372398283e-01
8.505426712706721792e-01,-1.287851444255638096e-15
1.005456572671249660e+00,1.110223024625156540e-16
8.489647854447498476e-01,-3.186284569640865372e-01
8.489647854447502917e-01,3.186284569640877584e-01
9.842385758228507919e-01,-1.548162302286281804e-17
8.516842588693893656e-01,4.194944889113857434e-01
8.516842588693931404e-01,-4.194944889113879638e-01
9.154221700385604121e-01,1.121776015493244072e-01
9.154221700385604121e-01,-1.121776015493237549e-01
9.779089203442554723e-01,-3.326302534844662873e-01
9.779089203442534739e-01,3.326302534844678971e-01
8.568774478949281459e-01,-5.275236187273953936e-01
8.568774478949250373e-01,5.275236187273945054e-01
8.657572847524027670e-01,-2.408545865777587947e-01
8.657572847524069859e-01,2.408545865777604322e-01
8.133166485879511631e-01,1.800204414892931005e-15
1.003248991745938623e+00,-7.089476932762188511e-16
9.288574991707614359e-01,2.052419158229764607e-16
8.537237871358986929e-01,1.861412279671387227e-01
8.537237871358981378e-01,-1.861412279671384729e-01
1.027220808691001741e+00,-1.009089196547124402e-15
8.593124991869945939e-01,-3.909297781169710495e-01
8.593124991869941498e-01,3.909297781169731034e-01
8.456268495780180361e-01,-3.275747089126635481e-01
8.456268495780223660e-01,3.275747089126676559e-01
8.159996487611341776e-01,-7.810134145035069198e-02
8.159996487611330673e-01,7.810134145035056707e-02
8.838272995068403581e-01,3.222662655662322240e-01
8.838272995068413573e-01,-3.222662655662343889e-01
9.303724062152093355e-01,8.508158258391979724e-16
1.093756775643082158e+00,-7.693574806012398075e-17
9.838101401570754634e-01,-2.748140046067167885e-01
9.838101401570695792e-01,2.748140046067178988e-01
9.577751053408104509e-01,-1.058546488723033224e-01
9.577751053408105619e-01,1.058546488723042106e-01
9.428726544659936648e-01,2.830644397196675488e-01
9.428726544659996600e-01,-2.830644397196654394e-01
9.012629429475618181e-01,1.732808406162910930e-01
9.012629429475604859e-01,-1.732808406162909542e-01
8.418332764346593278e-01,-6.245968621715564800e-02
8.418332764346565522e-01,6.245968621715455166e-02
9.345790312208681616e-01,-2.571572011404404945e-01
8.277720837120053909e-01,-4.705343197908807840e-01
9.345790312208659412e-01,2.571572011404367197e-01
8.277720837120093877e-01,4.705343197908816166e-01
8.046767736329497600e-01,-1.246439951925457224e-15
1.077550955813819877e+00,-7.238966183850403802e-02
1.077550955813826539e+00,7.238966183850034652e-02
8.290519964159560606e-01,-5.501374530069412794e-01
8.290519964159582811e-01,5.501374530069456092e-01
9.109974173896151495e-01,-2.344072064873839811e-16
9.655665708734801900e-01,2.547109215922990222e-01
9.655665708734797459e-01,-2.547109215922999659e-01
8.219067877621992757e-01,4.257202683163379686e-01
8.219067877622004969e-01,-4.257202683163415768e-01
8.173183897613521820e-01,4.601269812431378614e-02
8.173183897613506277e-01,-4.601269812431590944e-02
9.291260793988563860e-01,-4.453631934597923614e-01
9.291260793988572741e-01,4.453631934597911401e-01
8.714297808525347522e-01,-3.574640167898748833e-01
8.714297808525387490e-01,3.574640167898758825e-01
9.290406049435019353e-01,-8.828997340004647749e-16
8.281037072804046106e-01,-7.952503168262211773e-16
1.027299361619540718e+00,-4.666406150377611084e-16
8.316029349384239655e-01,-2.090661425220452230e-01
8.605220273577177670e-01,8.421862183275867526e-16
8.316029349384211899e-01,2.090661425220464997e-01
1.023472678753110765e+00,8.625323404883988854e-02
1.023472678753110543e+00,-8.625323404883987466e-02
9.157611646515894099e-01,-2.597506689580562633e-01
9.157611646515871895e-01,2.597506689580568739e-01
8.505946876726631078e-01,-1.091422770431682843e-01
8.505946876726606654e-01,1.091422770431698247e-01
8.467574442886970365e-01,5.530978977380827111e-01
8.467574442886995900e-01,-5.530978977380868189e-01
9.631578444775187320e-01,6.845904984584474939e-02
9.631578444775173997e-01,-6.845904984584479103e-02
8.443529316921629668e-01,-3.054967423630531838e-16
8.283027936114201184e-01,-4.617589704035259257e-01
8.283027936114214507e-01,4.617589704035232057e-01
8.126509657839903200e-01,-3.349669292680843014e-01
8.126509657839920964e-01,3.349669292680828581e-01
8.883566401856627381e-01,2.407850430228070451e-02
8.883566401856574091e-01,-2.407850430228328578e-02
1.000617615148451822e+00,-1.234466361062434697e-15
8.811585178726176748e-01,-1.246642314744049106e-16
8.033185525329923360e-01,-2.156247341904869441e-01
8.033185525329926691e-01,2.156247341904866111e-01
8.754003604016306062e-01,-2.009612758297550095e-01
8.754003604016339368e-01,2.009612758297561474e-01
8.053447140919444136e-01,-3.499899266590256186e-01
8.053447140919431924e-01,3.499899266590263402e-01
8.477700203425583281e-01,4.563651382625818247e-16
8.439384024022478226e-01,-2.924345952343776569e-15
9.674009667637339938e-01,-2.806546401094401899e-01
9.674009667637351040e-01,2.806546401094396348e-01
1.004365838230746766e+00,1.172443395491635428e-15
8.109021120501278546e-01,4.561081870358154045e-01
8.109021120501274105e-01,-4.561081870358122403e-01
8.045758990004547861e-01,-8.745396337733413183e-02
8.045758990004574507e-01,8.745396337733199466e-02
8.656301539329827044e-01,4.676145564356691264e-01
8.656301539329801509e-01,-4.676145564356672391e-01
8.998962333130031688e-01,-9.346701928666094339e-02
8.998962333130047231e-01,9.346701928666378834e-02
8.823848697398427587e-01,-9.632689542352494694e-02
8.823848697398467555e-01,9.632689542352235179e-02
1.025744417469676151e+00,-1.962412855499016991e-15
9.583031647735887892e-01,-1.020514261341332884e-01
9.583031647735901215e-01,1.020514261341333301e-01
8.641088446973061998e-01,-3.819479889378468718e-01
8.641088446973090864e-01,3.819479889378493143e-01
8.064823355350383416e-01,5.636046201365054613e-16
8.893119368414577064e-01,-3.561605845487281763e-01
8.893119368414559300e-01,3.561605845487300637e-01
9.257410281939639773e-01,1.670908832083723802e-15
8.476867819777583746e-01,-1.735358223386761489e-01
8.476867819777577084e-01,1.735358223386738730e-01
1.004132534823095835e+00,-2.261819182403823625e-01
1.004132534823099832e+00,2.261819182403829176e-01
9.186892922076387302e-01,-3.092675625900198622e-01
9.186892922076399515e-01,3.092675625900206948e-01
8.217289798442368731e-01,-4.695497406214796388e-01
8.217289798442386495e-01,4.695497406214801384e-01
9.374546966494595734e-01,7.860997281869191999e-02
9.374546966494589073e-01,-7.860997281869146203e-02
8.639422930319580196e-01,3.131747476603586322e-01
8.639422930319586857e-01,-3.131747476603604641e-01
8.866879411385798493e-01,1.735190452667890459e-01
8.866879411385747423e-01,-1.735190452667881300e-01
9.957323042489424347e-01,4.725217967552380034e-16
8.409236064628978768e-01,5.210501548809615135e-01
8.409236064628978768e-01,-5.210501548809646222e-01
8.229396096727271681e-01,3.062198441801861071e-01
8.547796277387833541e-01,1.332753244750128352e-01
8.229396096727275012e-01,-3.062198441801852189e-01
8.547796277387832431e-01,-1.332753244750149446e-01
1.090435067489001097e+00,4.440892098500626162e-16
9.010067264838426127e-01,-2.751971743361504297e-01
9.103663784784584712e-01,-2.034635484174878162e-01
9.010067264838413914e-01,2.751971743361498746e-01
9.103663784784579160e-01,2.034635484174854847e-01
9.449713063005706903e-01,1.810987600207941417e-01
9.449713063005755753e-01,-1.810987600207948911e-01
8.488198827529119805e-01,5.570494880256130347e-16
9.716434659416806063e-01,4.308699485838939358e-01
9.716434659416770536e-01,-4.308699485838942134e-01
1.000094750978467673e+00,8.702081467857147867e-02
1.000094750978465008e+00,-8.702081467857289421e-02
8.502733105912451128e-01,3.062424367623001187e-01
8.502733105912461120e-01,-3.062424367623021171e-01
8.340944059350019479e-01,2.130753076195463780e-01
8.340944059350056117e-01,-2.130753076195456841e-01
8.333240587424727286e-01,-4.934265921158088042e-01
9.840942997046997487e-01,8.624025253159478746e-16
8.333240587424705081e-01,4.934265921158065282e-01
8.583097445552194671e-01,-2.527089710721905913e-01
8.583097445552158034e-01,2.527089710721865945e-01
8.997492436804608307e-01,-5.924293331112011340e-02
8.997492436804581661e-01,5.924293331111901706e-02
8.172620455748230706e-01,-1.567337614151055603e-01
8.172620455748212942e-01,1.567337614151051162e-01
1.020913770513994123e+00,1.025936333618543278e-01
1.020913770513991681e+00,-1.025936333618556601e-01
8.778932227744239425e-01,1.115275931261587583e-01
8.778932227744269401e-01,-1.115275931261575232e-01
1.009913047430368582e+00,-1.166558833132510232e-15
8.518969200414051590e-01,3.877084249960783269e-01
8.518969200414123755e-01,-3.877084249960812690e-01
8.602795079158696012e-01,4.968065256566404370e-16
8.312029932910022234e-01,1.159566808627357365e-01
8.312029932910048879e-01,-1.159566808627356810e-01
1.049883591022060303e+00,5.551115123125782702e-16
8.930288603087341848e-01,-4.881281823399118425e-01
8.930288603087346289e-01,4.881281823399130082e-01
9.610650759630414708e-01,-1.695653443679341555e-15
8.727468153304017706e-01,-2.413572733544202820e-01
8.727468153303985510e-01,2.413572733544188942e-01
9.235176403362141961e-01,-6.823436640949502585e-02
9.235176403362139741e-01,6.823436640949283316e-02
8.257437399757077134e-01,-3.265476614564807867e-01
8.518176630486985479e-01,-2.363578772715281273e-01
8.518176630487004353e-01,2.363578772715285992e-01
8.257437399757042717e-01,3.265476614564788438e-01
1.102786884134335343e+00,3.330669073875469621e-16
9.095939115520444984e-01,-3.219510333773999422e-01
9.095939115520462748e-01,3.219510333773988320e-01
8.559619640219788828e-01,-1.576589800498536253e-01
8.559619640219751080e-01,1.576589800498524041e-01
1.105044404230256738e+00,-1.418358165149049832e-01
1.105044404230255184e+00,1.418358165149060102e-01
9.276523676925458872e-01,-8.097042707273592809e-16
8.916440183571229250e-01,1.040632066874000743e-16
8.173938355546324086e-01,-8.729534936119842659e-02
8.173938355546247481e-01,8.729534936119759392e-02
9.003542021894176406e-01,-4.422936691396278652e-01
9.003542021894190839e-01,4.422936691396265885e-01
1.000131687819018289e+00,-5.903005976491354501e-02
1.000131687819017845e+00,5.903005976491242091e-02
8.052879764227440784e-01,5.086604850611259332e-01
8.052879764227393045e-01,-5.086604850611232687e-01
8.906214323200419836e-01,-1.419876405797246832e-01
8.906214323200380978e-01,1.419876405797234342e-01
9.045369139528225411e-01,3.399175861891109984e-01
9.045369139528224300e-01,-3.399175861891092221e-01
8.738193867988307550e-01,7.932229398677639876e-02
8.738193867988294228e-01,-7.932229398677620447e-02
8.248931805003328899e-01,-5.553484084895204953e-01
8.248931805003305584e-01,5.553484084895163875e-01
9.551064640779978188e-01,4.781346232643720960e-16
8.197921936000586163e-01,-3.238593319995490272e-01
8.726815258234603689e-01,-1.153295480587759880e-01
8.726815258234599249e-01,1.153295480587752525e-01
8.197921936000588383e-01,3.238593319995520803e-01
8.829138680766884795e-01,5.091726293607882203e-01
8.829138680766922542e-01,-5.091726293607909959e-01
9.614455760393528783e-01,-3.358771778280347540e-16
8.960395915108738674e-01,1.171373664394446774e-15
9.730800921375324375e-01,4.267613870473258575e-01
9.730800921375262202e-01,-4.267613870473266902e-01
9.589335722032565901e-01,2.496333812542630148e-01
9.589335722032530374e-01,-2.496333812542640695e-01
9.426043519110873792e-01,5.823768886187712894e-16
8.643998831919038617e-01,-4.152752065258480951e-01
9.559929338187815873e-01,-8.661826541791901868e-02
8.643998831919061931e-01,4.152752065258522585e-01
9.559929338187828085e-01,8.661826541791767253e-02
8.950765627896192234e-01,-7.329289123472257048e-16
8.202322526715288831e-01,-1.942219833727763800e-01
8.202322526715261075e-01,1.942219833727757972e-01
9.520907332847213800e-01,1.004043505630835304e-15
8.150157594190348131e-01,3.485869276048295662e-01
8.150157594190370336e-01,-3.485869276048314536e-01
8.538200867539535999e-01,2.212665710404377317e-01
8.538200867539542660e-01,-2.212665710404393415e-01
8.012787953611412162e-01,-4.760252663955228530e-02
8.012787953611444358e-01,4.760252663955236857e-02
8.096170858830383787e-01,-4.295251802835389765e-01
8.096170858830429307e-01,4.295251802835417521e-01
8.896788702191568143e-01,-5.150326840246403221e-02
8.896788702191567033e-01,5.150326840246507304e-02
8.111177229125905441e-01,2.518552887302776822e-01
8.111177229125899890e-01,-2.518552887302772381e-01
8.111111341282614129e-01,0.000000000000000000e+00
8.370028558413107334e-01,5.338733130817913120e-01
8.370028558413105113e-01,-5.338733130817906458e-01
8.471700940249125011e-01,3.294558816287874725e-01
9.526849787236179035e-01,1.810717323009453921e-15
8.471700940249085043e-01,-3.294558816287849190e-01
8.678494469649590259e-01,1.458251127071594488e-01
8.678494469649575827e-01,-1.458251127071589215e-01
8.516041912634243483e-01,3.687794818318902712e-02
8.516041912634216837e-01,-3.687794818318856221e-02
8.389040849206469419e-01,4.137039658493624761e-01
9.554938346155181783e-01,3.221743233785258706e-16
8.389040849206443884e-01,-4.137039658493587013e-01
8.398594603949968151e-01,1.296505677850219307e-01
8.398594603949987025e-01,-1.296505677850227078e-01
8.729369638223359873e-01,4.830684726994871059e-01
8.729369638223397621e-01,-4.830684726994890488e-01
8.200192013135410019e-01,2.968496896860644552e-01
8.649588045404771330e-01,4.966092984338393163e-02
8.649588045404802417e-01,-4.966092984338296712e-02
8.200192013135401137e-01,-2.968496896860650658e-01
9.721472811986804352e-01,-1.004323864135732297e-01
9.721472811986821005e-01,1.004323864135728550e-01
8.264076656671810461e-01,-3.938062567089088972e-01
8.264076656671784926e-01,3.938062567089083976e-01
8.629645357242062831e-01,-2.880145743140852255e-01
8.629645357242036185e-01,2.880145743140811732e-01
8.504311348173478891e-01,8.415954585744639905e-16
8.741484211432781759e-01,3.807537785880436010e-01
9.416015044584611360e-01,1.929381867383055116e-01
8.741484211432759555e-01,-3.807537785880401038e-01
9.416015044584641336e-01,-1.929381867383083426e-01
8.677579577287861667e-01,1.621043860351110699e-01
8.677579577287817258e-01,-1.621043860351103483e-01
1.039827492505745354e+00,-8.881784197001252323e-16
9.014720676120396847e-01,3.831098552689771730e-01
9.014720676120424603e-01,-3.831098552689776726e-01
9.277550476091350751e-01,-9.946566743459546445e-02
9.277550476091350751e-01,9.946566743459547832e-02
1.058380007459967631e+00,-5.551115123125782702e-16
9.236007910606044424e-01,1.481594268198095088e-01
9.236007910606099935e-01,-1.481594268198115905e-01
8.757522922254080688e-01,-2.348595564777705655e-15
9.621028967455509395e-01,-2.507545990375162348e-01
9.621028967455543812e-01,2.507545990375177336e-01
8.888260211497079899e-01,-3.315980646983386113e-16
1.104999593434596417e+00,-1.207367539279857738e-15
9.418825946996223220e-01,-1.569723493895710809e-01
9.418825946996224330e-01,1.569723493895703315e-01
8.275272383128476905e-01,-3.467557087104966573e-01
8.275272383128492448e-01,3.467557087104994884e-01
8.817777559037478508e-01,9.854446939818624044e-17
9.828253630656356155e-01,9.217566698199218120e-16
8.750415892413432317e-01,-3.820953448768922844e-01
8.750415892413426766e-01,3.820953448768912297e-01
8.779813111272739556e-01,-2.462119875427337679e-01
8.861881087996283934e-01,-1.469261878840539826e-01
8.654765975377008980e-01,-2.144737485165915392e-01
8.779813111272712911e-01,2.462119875427337123e-01
8.861881087996325013e-01,1.469261878840567304e-01
8.654765975377067821e-01,2.144737485165903457e-01
1.062424847776142434e+00,4.772468005906408661e-16
1.019151180131445011e+00,-5.882691030317416090e-16
9.120518203328152884e-01,3.562861562506479673e-01
9.120518203328185081e-01,-3.562861562506502433e-01
8.686612242670850303e-01,1.605121884863985731e-16
8.202759104645626076e-01,-5.463458559145342175e-01
8.202759104645617194e-01,5.463458559145357718e-01
8.805561664873708949e-01,-3.241883505444664304e-01
8.805561664873676753e-01,3.241883505444667635e-01
8.199015648839581560e-01,5.013774343480048274e-16
8.306468901932321236e-01,-4.888146595335566835e-01
8.306468901932302362e-01,4.888146595335557953e-01
9.099683358031190883e-01,2.725955662734062535e-01
9.099683358031185332e-01,-2.725955662734072527e-01
9.181898810723250204e-01,8.340095140395920037e-02
9.181898810723208015e-01,-8.340095140396114326e-02
8.251770111670071461e-01,3.091305712919116886e-16
8.122803490735357457e-01,5.565745895592746351e-01
8.122803490735412968e-01,-5.565745895592765224e-01
9.435210710838796144e-01,1.234924955368788962e-01
9.435210710838789483e-01,-1.234924955368794791e-01
8.392068617976080613e-01,3.070073186184893443e-01
8.392068617976080613e-01,-3.070073186184887892e-01
8.043757749082989239e-01,1.122227997561922735e-01
8.043757749083030317e-01,-1.122227997561940221e-01
9.631179281026475136e-01,3.564520060076261099e-01
9.631179281026498451e-01,-3.564520060076247776e-01
9.555765266359497190e-01,-1.844762238437759883e-01
9.555765266359466104e-01,1.844762238437761548e-01
8.173745788122108724e-01,-3.892671684442842173e-01
8.173745788122066536e-01,3.892671684442821078e-01
8.339104161361687861e-01,-7.574108544362682938e-02
8.339104161361663436e-01,7.574108544362610773e-02
1.028261438361126157e+00,2.948179980561151588e-15
8.906877245591360293e-01,2.704152281217995224e-01
8.906877245591334757e-01,-2.704152281218000775e-01
9.268101449244178225e-01,5.245342571628630243e-16
8.057934375586097708e-01,3.883646703417918400e-01
8.057934375586108811e-01,-3.883646703417950041e-01
8.908961260250762848e-01,-5.652253509142698418e-01
8.908961260250807257e-01,5.652253509142735055e-01
1.018466285977807528e+00,1.457503010164009476e-15
9.229694996550816821e-01,-2.668595544037947187e-01
9.229694996550878994e-01,2.668595544037972722e-01
8.566179170770681361e-01,2.939910347353574120e-16
8.604252996977466150e-01,6.277241353289741976e-01
8.604252996977569401e-01,-6.277241353289823023e-01
9.341413444655540799e-01,-1.292505398550868841e-15
8.992156485642449626e-01,7.625471361861635433e-02
8.992156485642462949e-01,-7.625471361861636821e-02
8.778360306698091975e-01,9.748736231685693214e-17
9.707763923262600070e-01,2.010443658367411235e-01
9.707763923262638928e-01,-2.010443658367402908e-01
8.411564997348213168e-01,-3.399845945652228418e-01
8.411564997348216499e-01,3.399845945652222312e-01
8.137894047703315703e-01,7.771561172376095783e-16
9.064749460373242584e-01,4.080269158501279936e-16
8.782495901334845811e-01,1.376499164062906233e-01
8.782495901334844701e-01,-1.376499164062915670e-01
9.749640236899680401e-01,-8.730328526906039333e-02
9.749640236899632662e-01,8.730328526905736797e-02
9.247404819216117344e-01,-3.314384598427939242e-16
9.498681441946184023e-01,-7.733893968690214171e-02
9.498681441946148496e-01,7.733893968690265519e-02
8.156128316442369242e-01,-3.311949908369121731e-01
8.156128316442332604e-01,3.311949908369126727e-01
9.460486555064110403e-01,8.822322483792021729e-16
8.231384527080060076e-01,3.722360664400427011e-01
8.231384527080034541e-01,-3.722360664400381491e-01
8.734556885616955313e-01,1.766876945096377827e-01
8.734556885616937549e-01,-1.766876945096367002e-01
9.827924055131536107e-01,-9.421064480408496145e-02
9.827924055131510572e-01,9.421064480408350428e-02
8.221231203763942341e-01,-3.410850367391560223e-01
8.221231203763962325e-01,3.410850367391544680e-01
8.421758210187549887e-01,-2.231340881779582674e-01
8.421758210187588745e-01,2.231340881779587115e-01
1.089989800498836647e+00,-1.110223024625156540e-15
9.287913273155776750e-01,-3.080779479894807382e-01
9.287913273155811167e-01,3.080779479894816819e-01
8.727190223452816475e-01,-1.283117192478535435e-15
9.371834273827888140e-01,-4.078608070439114219e-01
9.371834273827878148e-01,4.078608070439125877e-01
1.001159210086140172e+00,8.964898352019544356e-16
8.618951815089975765e-01,-2.557743619106934152e-01
8.618951815090032387e-01,2.557743619106907507e-01
8.543876615078015435e-01,-1.361269148853962718e-01
8.543876615078090930e-01,1.361269148853954669e-01


==> 500c.csv <==
-4.476195419017664490e-01,-9.377536404189434904e-01
3.424936689592316674e-01,-9.920165623715450076e-01
-1.012648940242119489e+00,-1.232340356325968694e-01
4.343567924272005026e-02,-9.405840967455406654e-01
3.112613785160555091e-01,-8.641990781580870529e-01
-8.175578286599758382e-01,-4.918029231461300554e-01
1.496821442006341096e-01,1.025391582595628348e+00
9.147210705543444842e-01,-1.257763996240862381e-01
6.655951164304327872e-01,-5.502863787842304788e-01
7.515056594333533457e-01,-4.254222271299460956e-01
8.646271586667733100e-01,4.153048347256707573e-01
-1.417696593388797222e-01,9.622039062087834882e-01
2.904968762942458094e-01,9.031675522933233502e-01
5.629238103192917286e-01,6.892391337541049490e-01
8.098743788277974476e-01,-1.062574287388434319e-01
-9.011334820942192847e-01,1.175867054749550611e-01
3.947435085099016416e-01,-6.246563624403768111e-01
-3.597773726588135990e-01,-6.861241368378282468e-01
-6.469907434823323200e-01,-4.787543727704673402e-01
6.009783646114174038e-01,-3.580948966387930144e-01
7.340353469902274330e-01,1.155781412260897256e-01
6.650117088769843532e-01,3.179260706118107738e-01
5.893373543603992459e-01,4.370917852513014346e-01
-2.955246330744222827e-01,8.039879902499825759e-01
-4.824411917061751653e-01,6.504730171687644891e-01
-7.209963925910475302e-01,-2.578634348323683989e-01
-7.529406373547423703e-01,1.484122451701135603e-01
-6.341091112491059612e-01,3.820387764896629457e-01
2.846078115529367958e-01,6.431030414997518374e-01
1.473631017128622378e-01,6.588157072801761327e-01
-1.761155148071162635e-01,6.618830934884836203e-01
-1.053389790388655489e-01,5.951644659025134843e-01
-1.219353056947222042e-01,-6.002658282533150924e-01
-9.717164079282067379e-02,-5.831564342674651069e-01
-4.992813312302490369e-01,-3.199109591518360940e-01
-4.511121334758951829e-01,-2.173161186707514292e-01
-5.428612664480861882e-01,7.566203974552054845e-02
-4.755372083328487931e-01,2.976930400110734398e-01
-3.892107848553484351e-01,3.068666981161762841e-01
5.463395386579984470e-01,1.627602279933920149e-01
-1.216179206685242264e-01,-3.504922892055562511e-01
4.453039895170079476e-01,-1.088869237157157471e-01
1.363069763682165092e-01,-3.967684271572139987e-01
1.705987321914624044e-01,-3.377413116134537763e-01
3.535551132660369467e-01,1.348246436585351371e-02
2.186549219694255142e-01,2.788785369175376672e-01
-1.382813917700595474e-01,2.477750835870404511e-01
-1.843117391057642884e-01,5.823689918317753039e-02
1.217165566947540911e-01,-5.249662617096004930e-02
2.119934410118505183e-02,1.117772659900606730e-01
-9.415753712653487373e-01,-4.769940679946772510e-01
-1.173651539373818213e-02,-1.054936737499684973e+00
9.416749981965975014e-01,4.401860495604278944e-01
-4.230646624767787634e-01,8.899308890220497537e-01
6.780968973405032685e-01,7.164371032957899121e-01
8.030003576517537045e-01,-5.614969349255731768e-01
-7.883879647124359957e-01,5.052279448342519297e-01
-5.074078384425668720e-01,-8.052380755295284187e-01
2.913311937408794572e-01,8.387724195582422215e-01
4.809688014310905535e-01,-7.400109450662373245e-01
8.758240785094569825e-01,-1.249303847273136869e-01
8.043282355162445496e-01,-2.806229763088398665e-01
-9.120974469727303191e-01,6.530119846204671119e-02
1.602231875629940294e-01,7.902362297586391637e-01
2.320365642590142830e-01,7.072400934660296734e-01
7.117921042798212028e-01,3.536098987599750609e-01
4.525891601372443729e-01,5.663267134377860668e-01
5.409437058576657131e-01,4.471735297505117224e-01
6.545285146391507380e-01,2.850810522136961178e-01
-6.389555752142183076e-01,4.549737211711152307e-01
-4.548170848295960966e-01,5.898695288859677754e-01
-1.378514021325522310e-01,6.307178313897305877e-01
6.746223146129438630e-01,2.850650897870532843e-03
-2.445012133888343486e-01,5.142682172726396050e-01
-5.711604507280363396e-01,2.929040522053700246e-01
-3.289246303555610762e-01,4.414294920765221009e-01
-7.122012395873902335e-01,-2.702508112580617738e-01
-7.163377112171702699e-01,-1.259250029012560883e-02
-7.094431251698946062e-01,-5.293634988633173777e-02
9.318157426457605863e-02,4.221958259332982966e-01
5.090155862315961510e-01,4.653625930107158776e-02
5.361347304239433287e-01,-1.262130213640713372e-01
4.884421582319228294e-01,-2.580515843812833388e-01
2.367578967864511497e-02,-7.468429030657558476e-01
-5.508538370840417864e-01,-1.663671995459051478e-01
-3.240305453898550403e-01,-5.861930056115404186e-01
-4.437592001917691764e-01,-3.707538407778456224e-01
3.134041805807976089e-01,-4.915942437781347096e-01
1.112593365267998402e-01,-6.165001966238544684e-01
-4.551237357818531393e-02,-6.017735849088023947e-01
-3.132408540964337629e-01,1.227304172189161158e-01
-3.356889407687783100e-01,-9.521815494136949554e-02
-2.667588208913989067e-01,-3.399402813445259186e-01
3.630793341317706301e-04,-4.583334361235502086e-01
-9.196264446953972271e-02,-3.911297211392835704e-01
2.266544156306617153e-01,-2.791916927133931137e-01
2.831949919896396550e-01,6.478154829682110372e-02
-1.260314465519589422e-01,-2.229333450507346159e-01
3.292324226086178196e-02,8.192117754814547126e-02
2.933795704594156090e-02,-1.125550711967706896e-01
-1.039436220270337774e+00,3.384486593077797867e-01
-7.782754863211961416e-01,6.349108074432655568e-01
2.198479731755994537e-01,1.018649384417348980e+00
4.188967878524116895e-01,-9.350774733601978639e-01
7.893508781777752725e-01,6.435822376809050560e-01
6.636605769118876230e-01,7.309941376512232303e-01
-1.060729497851212871e-01,-9.525824937900894129e-01
9.843081899969025050e-01,-5.597954323109017444e-02
8.953660592577505906e-01,-3.877150342913178172e-01
-5.255551634673050199e-01,-7.776493040910218424e-01
8.761190448683006116e-01,-2.991917380830079742e-01
4.614179064757729098e-01,7.552791710179136420e-01
-8.613432988567928383e-01,-2.177089389015241794e-01
4.966988343303908038e-01,-7.096716117397967594e-01
8.040092176532019907e-01,2.288205717849528809e-01
-7.025522419018257470e-01,-4.847056244678532577e-01
-7.062704515694059326e-01,4.449579749863254996e-01
-2.496488150056802857e-01,8.079734659155760612e-01
1.020244518551191304e-01,7.903706759791897518e-01
-4.414314048507395616e-01,6.282438226084046118e-01
-3.291125281387878299e-01,6.892103781299642185e-01
-6.918017590755222157e-01,1.655592733098155411e-01
-4.369082590800503763e-01,-6.560094254692409033e-01
-5.928453185100874823e-01,2.389402254744772969e-01
-6.423116871538069317e-01,-1.286587213918617134e-01
-5.269301262953755005e-01,-4.331333135687182589e-01
-3.117003602561262410e-01,-6.026647166310414860e-01
1.642027619789954984e-01,-6.776998212701014213e-01
-5.303086873366699150e-01,-2.329484752406725812e-01
-4.859998989166997713e-02,-5.965902920898850104e-01
5.097033456855457612e-01,-4.113296562068270990e-01
4.130821533636733212e-01,-4.908779611309032620e-01
2.755372425491917077e-01,-5.185680244871374578e-01
6.007927308315523796e-01,-1.676045682143407767e-01
6.335827447299563486e-01,8.775845471741482162e-02
5.376925137158072854e-01,1.914884858013730373e-01
1.193085206294034889e-01,5.548533121477888796e-01
-4.349557580524176376e-02,5.550626766344992635e-01
3.639066851242075962e-01,3.713033738084337565e-01
-2.808121341864778797e-01,4.088440611716681605e-01
-1.908939012698850357e-01,-4.042849231980230051e-01
3.888319695799531406e-01,-1.797676248668529098e-01
-4.190782086239470683e-01,-3.332338794513094865e-03
1.407515305297892330e-02,-3.096297093775603471e-01
3.027813905771516989e-01,1.020730597339949142e-01
8.148341708099004696e-03,3.329395170908989177e-01
1.258746935185857119e-01,-7.738348265854044436e-03
-3.673380842361040344e-02,1.606671811863737420e-01
-1.527320601984077930e-01,-1.257754675828400281e-01
-1.347913669336254505e-01,-3.645258044338813008e-02
5.125529417349786732e-01,9.118655772078644306e-01
-7.167105171787832574e-02,1.005802019103662293e+00
6.557529400098320860e-01,7.487732186443601945e-01
1.029565056534801348e+00,5.940889864619174066e-02
-4.622722691331976330e-01,7.667947545083455552e-01
-8.409955478062982603e-01,-4.751364207575238252e-01
-6.814253592178399765e-01,5.065565684395437751e-01
-8.481767777967229582e-01,1.835974924237058492e-01
-9.008208310676132369e-01,-1.238102129954030128e-01
-8.654262445249545355e-01,-2.508878768475398813e-01
2.162915326359196588e-01,-9.470548211566216512e-01
-4.154489061875085154e-01,-8.202425118740265253e-01
-1.434088307343313606e-01,-8.655708950025422510e-01
9.015309515878315860e-01,-1.026012399588920182e-01
7.190643169654191702e-01,-4.963321725637565573e-01
8.471120022958830154e-01,1.252517392333033497e-01
3.717443263163419109e-01,-7.758698755427476668e-01
5.442755895200017680e-01,-6.077887679359936790e-01
-1.804068108137303061e-01,7.715940309190206792e-01
1.995097072580993003e-01,7.570628838309321207e-01
6.924121015788490263e-01,-2.745284427071028599e-01
1.827108666719135799e-01,-7.284530714964067011e-01
-4.187624300634291696e-01,-6.469346734813646860e-01
-3.861645584930788466e-01,6.242643605576699839e-01
-7.124936252848330653e-01,1.250081229540696004e-01
3.767090313890486541e-01,6.236596139636932934e-01
5.565854328268849960e-01,4.437380419457471747e-01
6.766043517475029967e-01,2.104531830160368336e-02
2.354348393905308645e-01,-5.973465004808390377e-01
-5.556622236016440786e-01,-4.495625952753558585e-01
-1.835761458846871530e-01,5.961151690045212170e-01
1.372003757294852355e-01,5.030994933981537409e-01
4.621349342270961169e-01,2.887060057935489366e-01
3.565129370141787990e-01,3.531788073702563091e-01
4.955755130066051284e-01,5.025327028602519230e-02
-5.998225596054236330e-01,-2.204487594369962389e-01
-2.277657142516073818e-01,4.233655654594519757e-01
-5.276793069242555756e-01,9.298200325113374631e-02
3.563081803911514189e-01,-4.003926618451997266e-01
3.193608885255524998e-01,-2.892514773270370432e-01
-3.296354707785845162e-01,-4.631090038625123029e-01
-3.266373625163034866e-01,-3.600133202151305500e-01
-4.114094769981261335e-01,-1.221512318109892331e-01
-9.863093860357169396e-02,-3.732627376178855871e-01
-5.358924594381331633e-03,-2.775418281365344964e-01
-2.846332127863491768e-01,1.330595210666002670e-01
3.004193913205392974e-01,6.833991403937496323e-02
6.715581187283554965e-02,2.493623403601539779e-01
-8.174155631136072186e-02,1.366821376495138962e-01
-1.891611600727645219e-03,5.026467554413690392e-02
-4.637079437004246740e-01,-9.367227851614738920e-01
-8.906412509378680564e-02,-1.011804735695075674e+00
2.873051477510360496e-01,-9.667799807848559412e-01
5.060173871694884085e-01,-7.779415178355667537e-01
6.151185582546636610e-01,-6.743904985732065427e-01
-5.438809546775366099e-01,7.851337061497207781e-01
-1.054099161344682414e-02,9.519915942483729854e-01
-6.124199193839290345e-01,-6.714015626885826427e-01
-8.767638608982966097e-01,-1.669701050233865780e-01
-5.747974125323528360e-01,6.722721469144463668e-01
-8.502862431269649912e-01,2.066738565032023023e-01
-8.087361580664842453e-01,2.765210597993393860e-01
-2.604736855131095097e-01,7.875437861821009689e-01
8.537214537590824548e-02,8.491354417962030388e-01
4.583026666635471313e-01,7.292433396592439276e-01
7.718712466577660747e-01,-3.500106945225890387e-01
8.303343238296579942e-01,3.132115260575590865e-01
-7.506298262305802216e-02,-7.801345710418262636e-01
-7.099913983449603894e-01,-2.860216879295876535e-01
-6.081075235305476445e-01,-3.980600508161631357e-01
-4.342817122790706419e-01,-5.717914216588588783e-01
7.943094177397834743e-01,-7.629204511127325727e-02
7.620787217169030514e-01,1.639167201100470428e-01
6.232592831717923554e-01,4.359491758357215141e-01
5.679730158573762511e-01,-3.686575661668830550e-01
3.611507736944920000e-01,-5.367886114019759791e-01
4.459295298749647585e-01,5.326471818234027600e-01
-1.786178357252779236e-01,-5.731685716310493950e-01
1.480314020672940933e-01,-5.164483310234998514e-01
6.147156466882822690e-01,-3.406514947444492375e-02
5.183321850267518238e-01,-1.235298016377446295e-01
5.258906708967805432e-01,1.210055292826478640e-01
4.136306919339152177e-01,4.090685818504801730e-01
-5.385807942228827416e-01,-1.758609504764285236e-01
-5.739929082263510729e-01,1.510100806599637691e-01
-1.831907289456367882e-02,5.968565888380029660e-01
-4.684041076453837049e-01,2.400177572479754162e-01
-3.104872252258788490e-01,4.413019577437920504e-01
-3.908938288816519169e-01,2.517959068399563405e-01
-1.273244668241240926e-02,4.790118963898156723e-01
-1.873818710151993749e-01,4.258798016610491621e-01
2.408973892448546261e-01,-3.253349518244809668e-01
-1.584066516875750064e-01,-4.365333190156298615e-01
-2.874058933562539386e-01,-3.119036124347951966e-01
-1.532862967752513517e-01,-2.294540093298993721e-01
3.156010904624617641e-01,-7.334566839114405393e-03
1.625496924354024320e-01,2.842404949280948889e-01
1.179258569179023192e-01,7.363156530595341143e-02
-1.833815746449432571e-01,7.068007491571412504e-02
-2.672969237255514927e-02,2.483769486566880444e-02
-1.065476134645761519e+00,1.739214166148849161e-01
-4.268016559644435826e-01,-8.897891189419014912e-01
9.803255322300839791e-02,-9.963758310887529390e-01
3.625688989722918865e-01,8.678898297191686151e-01
3.045128346969763755e-01,-9.262419265546983915e-01
9.260526747083848154e-01,-2.801028941551242935e-01
4.098893752278686131e-01,-8.345909758069862683e-01
4.997050678140735891e-01,-7.543954837312402129e-01
8.072026351148016143e-01,-4.091949202577007116e-01
7.914941807927616813e-01,3.906467235443526476e-01
-3.408133489794912818e-01,8.784555203738877438e-01
-3.156897630445070629e-02,8.765444020967972927e-01
-4.527388584109806602e-01,7.566896338485501472e-01
-6.187257159956395247e-01,-6.163723680303936359e-01
-8.006558169731563535e-01,-3.201728861828319062e-01
-8.459539964664463119e-01,-5.320431261561692042e-03
-7.385100295750808286e-01,3.657250967830388277e-01
-6.586065128015846648e-01,-4.232982896811329221e-01
9.306247122996141874e-02,-7.705415562204542823e-01
6.276041101725200466e-01,-4.580816582908653345e-01
7.000323131781502894e-01,3.392845267692272127e-01
7.705311428660501782e-01,-7.439227246841861874e-02
7.211787745383916315e-01,-3.313100526089884923e-02
5.238492794641105288e-01,4.969943174476317838e-01
-7.417023363018837578e-01,1.187807812353997294e-01
3.122981491868702109e-01,6.220763252527207188e-01
-4.608389974229379522e-03,6.669841485944838499e-01
-3.250204072897439067e-01,6.231422977598125579e-01
3.847437633008846669e-01,4.188472487410859757e-01
2.118203047385083526e-01,4.910613167545039848e-01
-6.394538321851533924e-01,4.399710647612695841e-02
-5.090811670652369836e-01,3.606507103114822699e-01
-4.112171563018920395e-01,4.036872252324437138e-01
-5.259160471984516416e-01,-3.400878467890690038e-01
-2.828254287239834186e-01,-6.128411659889615448e-01
-1.862193145205287281e-01,-6.382618523746885764e-01
-3.825366519867129944e-01,2.675163793077946495e-01
5.027738352293531499e-01,1.462991817535176098e-01
-9.914367290277369127e-02,2.762330713389641312e-01
-2.991099400715184209e-01,1.120870164078180825e-01
-3.109019001462010601e-01,-1.851075501538198831e-01
-2.023535570842156794e-01,-3.861921463485919470e-01
1.416901022618901884e-01,-5.272158927901120506e-01
9.390402527817005851e-02,1.629991453231136589e-01
-5.521387779226141768e-02,-2.689097541063393826e-01
2.204340612001156607e-01,-3.434998248605291571e-01
3.115494556549097127e-01,-2.255759768271399235e-01
3.592914668194631123e-01,-4.333515110544725046e-02
2.763662078706335956e-01,-6.503031478532959875e-02
2.316712045557678748e-02,-9.702329275078518112e-02
1.010557655214995521e+00,-8.752028373202547229e-02
-8.707346230186818747e-01,-5.299818882785131136e-01
1.580874282941183706e-01,-9.445504624474997390e-01
9.241681552264845445e-01,1.867054544374526504e-01
8.113719450170316927e-01,-4.347850707385443880e-01
-3.097753228998111411e-02,-9.050533905805152601e-01
6.670293433517968662e-01,-5.642456801906865493e-01
4.321482682518118512e-01,-7.386891111024167511e-01
-4.381020402599455910e-01,-7.691490515776946424e-01
-6.430545527420371554e-01,-6.176498280672196861e-01
-9.393791530629128639e-01,-1.780348075262999652e-01
-1.723347919914967885e-01,1.008978673521806924e+00
2.087589524070786184e-01,-7.324192009241913270e-01
7.469991655287213650e-01,-2.059797441689519004e-01
-1.159856657211672804e-01,-7.345637366955833913e-01
-8.800215389656069753e-01,-2.231761163288843719e-02
4.271922968213442418e-01,-5.618648596362909586e-01
-8.287511811215522162e-01,1.979253105577515326e-01
-7.248827869855234418e-01,-2.545123657159030217e-01
7.600923955332430371e-01,2.551045641934030495e-01
5.912857410041539863e-01,5.211720984499251808e-01
-6.575989261268153641e-01,5.765414454539909972e-01
-5.378084820975675973e-01,6.245654915089762227e-01
-5.755789540889516553e-01,5.458213800928132242e-01
1.061885436564837491e-02,8.483295146039596668e-01
-2.484550527173095824e-01,7.649836210009330895e-01
4.911687712004673273e-02,7.738499862881312863e-01
3.251418106433867083e-01,7.051715446105045748e-01
2.786841624583598076e-01,6.734827236602823897e-01
6.479180771902567360e-01,9.214541056096764438e-02
-3.414543263896762659e-01,5.688197361394951024e-01
4.120200093883630843e-01,-3.858164597425223219e-01
4.541328957311662751e-01,3.477883845935038076e-01
3.524956331584283564e-01,-3.034782995641253645e-01
4.533995177907356178e-01,1.185061219183482367e-01
2.131609064897365957e-01,4.577853085169477088e-01
-5.312582827254000994e-01,2.431870286975931217e-01
2.935183794562064019e-01,3.185589571898199135e-01
-7.265858336837766052e-02,-4.736941046630134822e-01
-4.125436219319381093e-01,-3.616193334066508669e-01
-4.173983331713317924e-01,-2.919016793633677498e-01
-3.536902285469413765e-01,2.710021070301950608e-01
-1.336882195105721927e-01,-3.594184673074093395e-01
-1.707844523548840698e-01,-3.081212132367009415e-01
-3.450468044500007436e-01,1.478729355872032969e-01
-2.731076606207295532e-01,-1.816669216954675675e-02
8.402117310393884819e-02,1.838253937335104227e-01
1.708004484612287710e-01,-1.421797383059733707e-03
9.111740539716323140e-02,4.380142690138061345e-02
-1.062747570680251247e-01,5.096615733241964541e-02
-1.241702616952130578e-01,1.094609696336122040e+00
-1.003756667682625503e+00,4.882416283129560608e-02
-9.431061742898945166e-01,-2.488325270476429985e-01
-7.024936297153226983e-01,-6.907710307180831011e-01
3.634271514471812958e-01,9.319717739111285093e-01
-5.863375878771180938e-01,7.288201846580648624e-01
-8.097262805416742815e-01,-4.403888798789360459e-01
-4.776513006041597786e-01,-7.592511325127664357e-01
-1.808342483355875399e-02,-9.069064341182261346e-01
5.344274565889829409e-01,-7.154751783777548724e-01
3.477354994032659796e-01,-7.838791668219703412e-01
-1.279773425292581035e-01,-8.142795437802567982e-01
-5.839287654865711330e-01,6.036379913511967787e-01
-7.495232448597389796e-01,1.871861851732619653e-01
-3.956869953747144120e-01,-6.272337846274151918e-01
-5.756921335955362817e-01,-3.904975067726252913e-01
-7.066524254854700260e-01,-3.475370819905528735e-02
-1.438285623759520682e-01,8.449673593399696925e-01
2.446801589424552337e-01,8.208311120248437120e-01
-5.388622759914287741e-01,4.243040658280515798e-01
-3.779450581760147587e-01,5.962114286311108735e-01
9.206876178936834743e-01,1.289978936976341750e-01
7.195652074135250320e-01,4.787963226645916559e-01
4.201066875186276750e-01,6.752720390324268296e-01
5.072268135498356756e-01,5.910647320340114419e-01
6.637857867500794873e-01,-4.982845395159600232e-01
8.731117135290513698e-01,1.941316842307714424e-02
6.537515643616756966e-01,-3.689501987232007840e-01
7.096991052786485454e-01,-2.603736077900938861e-01
6.713600982627675462e-01,2.487897904133435090e-01
7.226998428954380937e-01,-2.457156604705212910e-02
4.442244630600510183e-05,6.415947961021133406e-01
-4.714402101747250939e-01,-1.762954127521529080e-01
-4.959071257299643154e-01,9.607302450881474720e-02
-2.812575690689356755e-01,-4.376898384938409658e-01
-3.028966804289961665e-02,-5.440732780066303009e-01
2.709236342146504883e-01,-4.499589511074877368e-01
1.069654674908449982e-01,-4.547205790829732530e-01
5.253341245035764162e-01,1.115430429619023306e-01
3.794011047982879248e-01,-2.302701637591227646e-01
9.385567968452451781e-02,-3.087771612662130183e-01
-2.052720662029687282e-01,-1.986921007537254258e-01
-3.096037676218433288e-01,2.824160324722537752e-01
-2.081870158029282547e-01,3.411307160301156327e-01
2.701548668128158637e-01,3.584434327703721612e-01
2.560738567624850082e-01,2.136835542317720715e-01
1.760975470004689791e-01,2.705286225061888095e-01
-1.480741495732281754e-01,2.218486030045820900e-01
-6.345780191849452467e-02,1.114399601602224406e-02
1.445102025552833513e-01,-4.378426597972379791e-02
1.079767708494807410e+00,5.229214998950026949e-02
-3.327269584889591125e-01,-1.026338959890456204e+00
4.466275839915286039e-02,1.042610399192281267e+00
2.081369198559095690e-01,-9.701037526842226644e-01
6.267801694568528870e-01,-7.022237462142342235e-01
8.104391931683446737e-01,-4.067129664869783001e-01
-6.078485105184774362e-01,-8.116506595276306024e-01
3.630446105982202964e-01,-7.967257573769611634e-01
1.759462583175741279e-01,-8.546009818770656796e-01
8.348834143968487664e-01,2.477900110923993704e-01
7.690902715390661726e-01,-2.245262955476896860e-01
-4.627187044331748100e-01,-7.791730136919003957e-01
-8.484624458978266004e-01,-3.684195889987147421e-01
5.204578527684425859e-01,7.070960715779683881e-01
6.580018775674484344e-01,4.904674553239463108e-01
-3.651216944747087689e-01,8.286792699217699898e-01
9.308184143801466123e-03,8.440034910880158669e-01
-2.048829850594823532e-01,8.504423848711495371e-01
-6.954816450781439174e-01,5.610997183151132939e-01
-7.915629139723664442e-01,4.158353435575193324e-01
-8.638171309998632363e-01,1.086769785463373612e-02
6.863190979319588880e-01,1.337249173987153650e-01
4.610036630193783957e-01,5.815485646577666090e-01
-6.800753391250835556e-01,-3.697250541246743794e-01
-4.142053625182540166e-01,-6.204280859820355820e-01
-5.624576651192615406e-01,4.820241676292199573e-01
-7.160122110139719442e-01,1.482757943460526751e-01
-4.967127616120481925e-01,-4.117752347941113777e-01
-1.285965061907594076e-01,-6.202067086436496846e-01
-5.214998023381760550e-01,-2.784181939036772246e-01
-1.199808809194058967e-01,6.464778451471864251e-01
-5.333582542212018662e-01,-5.717611048535685067e-03
-5.405256984599345893e-01,1.111947603534835377e-01
-3.450861178754572878e-01,4.737725667396978091e-01
2.789946693964565627e-01,5.732963928025450739e-01
-3.664549632045165373e-01,1.183599815552548867e-01
-2.144818749384913847e-01,3.497545769410321248e-01
7.171224831751490947e-02,4.425859867164886330e-01
4.393079812755443236e-01,2.681931491187381500e-01
2.531479790911939642e-01,3.200316221280566364e-01
5.064511967171958506e-01,-8.781867166003631819e-02
-1.718731681028683456e-01,-2.582404403323603770e-01
-8.544277726746915547e-03,-4.202262005866523875e-01
1.416516494037709240e-01,1.721232125383673761e-01
2.225779916407354120e-01,-3.834455533147738127e-01
2.732775463088036871e-01,-3.219849390298327729e-01
2.171976397129286862e-02,-1.677483110737088556e-01
1.576179456218042008e-01,-1.918335513666694081e-01
2.740653382653464587e-01,-6.677851054043121293e-02
2.953072831208045645e-01,-1.327681676160804847e-01
-9.641387484604642122e-01,-2.311113979935940366e-01
-8.738185006021618184e-01,4.971373336742652138e-01
7.008016852920068152e-01,6.341103723535291836e-01
2.580475209653916302e-01,8.626918286446316753e-01
-6.674530998936661907e-01,7.012558053092291521e-01
-3.551785933366152781e-02,8.743987017583677579e-01
-5.404996350959888618e-01,7.609020812570644887e-01
-3.597202754233835287e-01,7.990756776748413337e-01
8.645188706700984715e-01,3.366826158258714452e-01
7.644332053367651758e-01,-6.304202933367151207e-01
8.854817500533574970e-01,3.712895384214009997e-02
8.769283089875095083e-01,-8.254931528797899987e-02
-7.504002523764757848e-01,3.747411328975107647e-01
4.118122491804482310e-01,6.289784640003348581e-01
7.496579134547155521e-01,-3.897890987782847150e-01
-3.389816251200045150e-01,-8.468185024098519031e-01
1.376900690471664912e-01,-8.724662646140901590e-01
-2.007548149706388507e-01,-8.448167304458860105e-01
-5.794849394534472564e-01,-5.662382877036734596e-01
-7.801568497673390112e-01,1.089689617881003103e-01
-6.862698817994432599e-01,-3.343979822924353362e-01
4.924156510404162912e-01,-6.324259033959301890e-01
-3.812686723394362320e-01,5.682284878571318698e-01
-6.948765855386781487e-01,-4.909918964820898790e-02
-1.024164485305800176e-01,5.828277890338560141e-01
-4.150934564050408615e-01,4.106858212144332554e-01
-5.927804789577660882e-01,1.320102247383561911e-01
-4.864502961125344860e-01,-3.510503312845627555e-01
-3.216352673327887990e-01,-5.634016915228675648e-01
-6.136340325729077588e-02,-6.873177860084008772e-01
6.913630906910229745e-01,7.082950271242841045e-02
3.841048337169425952e-01,-5.264096240117455139e-01
6.122320235800204902e-01,-2.326777020043798716e-01
2.081398396842321086e-01,-5.480761602020165491e-01
5.434514931516349900e-01,2.455411502419981018e-01
-4.747518204166483180e-01,-2.489337772683091962e-02
-4.346474883053851324e-01,1.761911187755387798e-01
1.046082194537825832e-01,4.520233675111302030e-01
2.578504454157321546e-01,4.454013599648866673e-01
5.355542299278839291e-01,-5.378485454163529217e-02
2.968839549155649626e-01,2.631556297838218428e-01
3.752820542394234571e-01,-2.308086426713226447e-01
3.375444302695556065e-01,-4.335189527894475238e-03
-2.769692480781181798e-01,1.089891252428383250e-01
8.948299037578107129e-02,1.427193502790485846e-01
-4.089712398706910057e-02,1.113100351097680435e-01
-3.484953825257386395e-01,-3.374848048242952148e-01
-6.124778590658890715e-02,-4.939615698365676377e-01
-8.843781102904627045e-02,-3.331134293113833800e-01
-7.653281811718629438e-03,-2.497138441498158168e-01
-2.823766767675632838e-01,-1.165932467538663975e+00
-1.649735312221573824e-01,-9.818800982897415430e-01
-6.182676625724009556e-01,-7.433279528923685264e-01
-9.369299740372936114e-01,-2.908014954638448724e-01
9.407015273711529790e-01,4.126307603695069659e-01
8.595407638697598607e-01,-4.191458261089675008e-01
2.470385604501029730e-01,-8.600199390216065609e-01
9.488863640167622959e-01,-5.445347866691129662e-02
5.588754774517646906e-01,-6.814925855311065872e-01
-9.181310317920343689e-01,3.311454967169824570e-02
-4.698090631270259165e-01,-6.317182759630115552e-01
-8.676271876095348334e-01,2.877588079326655612e-01
2.307474138341145675e-01,9.266372921204080182e-01
-4.968674349333079832e-01,7.728818733077607028e-01
-2.693314898415758440e-01,8.985769768112412681e-01
4.206094847001955461e-01,7.742810361899801208e-01
7.300245627313325381e-01,3.496787857439164759e-01
-7.151473379051572765e-01,-2.302864002521328723e-01
-7.540622314049014729e-01,2.181948821915689896e-01
-1.794993346385644895e-01,8.106833894344644964e-01
-5.187939283332715368e-01,-4.012730908913240691e-01
-6.398422964453361894e-01,-6.494668241136543341e-02
-5.794907136605059739e-01,3.299859155198975325e-01
-3.643390256160853879e-01,6.356902001596967944e-01
7.882353774680372904e-01,4.063994494455264173e-02
4.099318089243237928e-01,5.863380820766538326e-01
1.783412520177388161e-01,7.113849901383380026e-01
6.495681022946433458e-01,-3.221382270356302202e-01
1.315675018730590173e-01,-6.666478237327296830e-01
3.337350039052810469e-01,-5.703055854760388232e-01
6.608863448677136931e-01,2.729393928683264067e-02
3.990821115582178780e-01,-3.607596805046728305e-01
5.174573092117288331e-01,-1.259689114336100257e-01
-2.622583920551294079e-01,-3.800816080538707564e-01
1.710741448272861953e-01,-4.535721777434513213e-01
-4.891938195147284285e-02,-4.446590420738660288e-01
9.484529390379752012e-02,-3.973737325304926848e-01
-4.641729879174943951e-01,1.555044311438057714e-01
-3.636201203697089768e-01,-5.845231112852102007e-02
9.516312640960923608e-02,6.010594707347894916e-01
-2.790662494884345035e-01,4.868695837156133410e-01
1.252900134239222918e-01,5.151757563129236717e-01
-2.163065951994406211e-01,4.192189142762572374e-01
3.421424516626310752e-01,6.639829488588389061e-02
2.896210724537594539e-01,1.714316795441719332e-01
1.983980221925465692e-01,2.668380814758261055e-01
-7.176784135414902843e-02,-1.977750114199355591e-01
1.657102069429325919e-01,-1.300012400335943119e-01
-1.614690060946463446e-01,1.983415111410572196e-01
-5.539991297671890275e-02,1.203367231459973180e-01
-3.467047982072816170e-01,9.984465402010661572e-01
-8.551816176711688477e-01,5.933806390399800623e-01
-5.306309727284489464e-01,-8.506936075341928749e-01
-9.648972746896234964e-01,6.742600437425029514e-02
-8.620868918349591237e-01,4.299872823472966621e-01
5.293290373021748429e-01,8.607735503677907962e-01
-9.097369344893954657e-02,-8.852573409104688151e-01
-8.085208949145872293e-01,-1.984327200490229870e-01
-5.918359383491763603e-01,-5.651561153155996164e-01
6.777790254226421229e-01,-6.314400880921603454e-01
1.147020857848500275e-01,-8.245345169533806473e-01
-3.323101146870426348e-01,-6.758434184008305090e-01
2.898027235587709582e-01,-7.580898700964829873e-01
4.525787604022867283e-01,-6.458385381832305594e-01
6.951632855969033242e-01,-4.445204580251566617e-01
7.437380742765823394e-01,-3.605693609182662462e-01
8.135436189898281878e-01,3.819231213146719317e-01
8.236679454996742589e-01,-9.015099739692572500e-02
-5.915843974853307596e-01,-4.134395231642633561e-01
7.848886691129076942e-02,-6.677560691867997500e-01
1.854808829114161159e-02,8.614196782250582718e-01
-7.057299507573382424e-01,1.926493905809099905e-01
-6.762396985537401095e-01,-5.515991729776753387e-03
-5.708623610437034701e-01,-2.636003607808464211e-01
-6.237437449984134519e-01,2.887259678374781147e-01
-4.402629550671544600e-01,5.458176760143265138e-01
-4.673397604024221441e-01,4.207526876653751025e-01
7.525237842593565096e-01,1.937848403285300503e-01
5.576380022267400927e-01,5.202463767961713614e-01
-1.656924970067977232e-01,6.678315810575639055e-01
3.096292675254260218e-01,6.683757194751956954e-01
1.291492844954937602e-01,6.818792958170172280e-01
-1.385453322461593362e-01,5.479700879636210109e-01
4.605831123015821094e-01,-4.008983206312297654e-01
1.960144688816782277e-01,5.164344368847889610e-01
4.433541315356707702e-01,3.257109047739292218e-01
6.031459458175866262e-01,8.972499448790136056e-02
5.560904154179912434e-02,4.362005268459781537e-01
-1.681651486947967067e-01,-4.779486196530630671e-01
-1.712506175726613011e-01,-4.100603848078964719e-01
-3.136458156674073461e-01,1.982201843611782199e-01
-3.001281968578812243e-01,1.139515628099763839e-01
-2.556522710531161646e-01,-1.594068305147058884e-01
5.414751522476560774e-01,-4.027962971053478114e-02
3.383734165467771060e-01,1.500686046188494660e-01
2.812471686566434328e-02,1.698862652528459749e-01
2.345327473432265442e-01,-3.210449400999897951e-01
3.053184010765890855e-01,-3.437580126038361494e-02
7.108615366021826809e-02,-7.531893294824752727e-02
1.728928875413229815e-01,-1.844935409365537349e-01
-1.004680996338516152e+00,5.779690739575071845e-02
-9.098156077735146674e-01,3.591764705503860400e-01
-1.475384023694175650e-01,-9.874229033401359379e-01
8.892553267718610044e-02,-9.791839172126115542e-01
-8.231593569634841900e-01,-3.613723204958322333e-01
-4.367421721727268169e-01,-8.003665258754040224e-01
1.075680808815634298e-01,9.653460143975431951e-01
-2.904574657957352812e-01,8.552543914062883390e-01
7.114863952161291083e-01,6.221072638402936894e-01
8.700207648198421406e-01,-4.266533047417894187e-01
5.825001254346028334e-01,-7.009266373557893059e-01
2.386073294403545375e-01,-8.214662390442218909e-01
-6.666761456332790381e-01,-4.950218828132392779e-01
-4.636404308484660675e-01,6.869710550982242037e-01
-4.778938547454724683e-01,-6.186186908437670828e-01
5.570477379495826220e-01,6.451530951018545901e-01
4.819118446261164840e-02,8.273280282303171473e-01
-5.855750939253895337e-01,4.394883662257021428e-01
3.829146072768030429e-01,6.732320749612213939e-01
5.376407214428698955e-01,-5.511869078303914815e-01
6.144270034918358769e-01,3.552763396185599221e-01
7.647967209564827673e-01,-1.042239749378220670e-01
7.093346193461586013e-01,-2.059653243612407092e-01
6.780668919559421637e-01,1.981260701154189674e-01
7.044313717974050038e-01,8.452011483513139842e-03
7.349426808703170451e-03,7.042804099154837960e-01
-6.632942977755634795e-01,-6.712542037765184370e-03
-6.296817096464919494e-01,1.659620273372196253e-01
1.408671194168228114e-01,5.747909749384777500e-01
-7.648404076636245233e-03,5.728085424092144162e-01
-2.476576036825687832e-01,4.299786404077202695e-01
-4.802872214789341565e-01,1.622684839356788311e-01
-4.894884185611368954e-01,-4.374481660873874023e-01
-4.992906000497249197e-01,-2.109116523502402862e-01
2.867793588569203522e-01,3.619638457535998555e-01
5.107706302290451195e-01,1.014855786721809566e-01
-1.759731045150581819e-01,2.918376931803867147e-01
-1.776915219522484102e-01,-5.426627255125004989e-01
-4.378327180311506611e-02,-5.576920941592728997e-01
-2.812548598320370186e-01,6.978713263173258463e-02
-2.779215549119744555e-01,-1.965178843875276804e-01
3.551011725506447170e-01,-4.520876425023375722e-01
4.197110745843173896e-01,-3.208251081270503402e-01
1.552103837158327615e-01,-4.298209168170831207e-01
3.113963166337032629e-01,-3.270307115593752978e-01
-6.869492045841049666e-02,-3.113210221795049137e-01
1.015203018091382636e-01,1.487075357008067200e-01
1.818145478343436150e-01,1.377636761941126997e-01
1.137708432260986086e-01,-2.012134238766994654e-01
1.393432550549199012e-01,-4.425738571539746674e-02
8.705995675022514257e-01,4.974958889009992724e-01
7.695799808362708827e-01,6.284263986528881851e-01
3.058825547333492503e-02,9.479729224734254611e-01
8.833861037354708845e-01,2.851336696871227816e-01
-4.148260718027823035e-01,8.395516417314500268e-01
-1.662227669541879449e-01,8.555863117697029008e-01
-6.601646310376105276e-02,-9.878233620172259810e-01
2.455569136683680709e-01,-9.407253273771462032e-01
-6.053511007343130856e-01,6.645499917564774428e-01
-9.346858602263423688e-01,-1.270094017595598153e-02
-4.666399224832155079e-01,-7.864252337485964084e-01
-6.738976404139660481e-01,-5.933180038965431002e-01
5.180622376946671936e-01,-7.621358070552234354e-01
4.875932563932112718e-01,6.213765122031088550e-01
7.873048471026590223e-01,-4.419585672063626736e-01
7.008771066569909891e-01,-5.029001387762387365e-01
-8.196136705674330614e-01,2.486440324758953102e-01
2.796374674857801668e-01,6.760955548102250967e-01
7.472417450310282483e-01,-1.605130251333539843e-02
6.873572135910975822e-01,1.318400695028671687e-01
3.798525263309646127e-01,-6.526872804693386598e-01
-1.881108259495475540e-02,-7.468631687856848167e-01
5.893649951184525282e-01,-2.631227557397024519e-01
5.309552025114884222e-01,-4.046957255528746966e-01
3.980817466249756409e-01,-4.917137100541508210e-01
-5.688694269065226461e-01,5.367784638764874217e-01
4.178995834639048779e-01,3.890892864574829191e-01
6.644595398981032776e-03,6.464962818912399767e-01
1.629269581919719490e-01,5.268090314982705191e-01
4.712361617976172368e-01,1.725009180653323260e-01
-7.600184007650997442e-01,-2.574382204919420380e-01
-3.822227162976772341e-01,5.193349756759891855e-01
-1.828854794758862090e-01,-6.524172647081867282e-01
-5.257721644787856086e-01,3.316231368256458145e-01
-6.968617313222347232e-01,-1.828557990033582298e-02
-6.329294588883938033e-01,6.730764318623942699e-02
-2.117697449249087982e-01,3.917403893076134569e-01
3.574928884916189209e-01,-2.212544338446585379e-01
-5.787320513059528437e-01,-2.036680222665205597e-01
7.003609309271725814e-02,2.387124187248359508e-01
-3.737459394265820745e-01,9.261293190831028366e-02
-3.069030306787149942e-01,-4.997760809217956512e-01
2.311715122853362503e-01,-2.597556102691120708e-02
9.765983400118281865e-02,1.322809551396834406e-02
-2.440557442422193121e-02,-1.588001343977547136e-02
-7.558924938179692465e-02,-4.190269968234187625e-01
-4.027539809911779428e-02,-2.663576320826350763e-01
-3.355558096561755965e-01,-3.786087357257900687e-01
-3.599702365310578078e-01,-1.925681509783828405e-01
-3.174801398943663533e-01,-2.361019055400684630e-01
-5.072849591382604384e-01,9.706063938728851648e-01
9.167515566501062141e-01,5.022760232423147952e-01
-9.994837214336462772e-01,1.857244553310302693e-01
-1.460741872695183741e-01,9.458932380901550196e-01
5.600248854122896747e-01,7.896663947176673082e-01
3.560978587735916800e-01,8.587470586886170043e-01
-5.399583234712485025e-01,6.991770531042276193e-01
-8.722651568904441488e-01,-3.928534608821122598e-01
-9.166234612374672963e-01,-2.108534063625162880e-01
-8.112985561218729602e-01,3.347483580545866921e-01
6.828904771003198038e-01,-7.584148327689184121e-01
-7.069718333234364938e-02,-9.591857596474453462e-01
3.425214038915961878e-01,-8.944034286270958756e-01
8.858222509865306682e-01,-3.978048420979044542e-01
-8.059727002186303779e-02,7.789715171790294601e-01
8.307303648973884957e-01,1.144498315150031670e-01
6.995344079546493843e-01,3.576356604641024450e-01
7.002191175733960549e-01,-4.639095077073622231e-01
1.113390759179928163e-01,7.137653670719957821e-01
7.106137736622704093e-01,-3.261142193592331262e-02
3.626542375315380262e-01,5.058761881974430663e-01
5.004499434798637125e-01,3.564923808329362731e-01
6.087914715947440047e-01,7.098790915334020346e-02
4.772876309674066730e-01,-5.547023776107044002e-01
3.545379960348385984e-01,-6.217551499557268935e-01
5.380671965512150434e-01,-3.677882557811210651e-01
-1.548403604206861628e-01,-7.478066600904540451e-01
-3.620242115164791219e-01,-6.961671571192238339e-01
-4.644757496382958539e-01,-6.394577182876616250e-01
-7.415400365452724518e-01,2.580190587739583999e-02
4.903504739217422470e-01,1.193502968643096740e-02
-1.999582491037852072e-01,5.152853768776693988e-01
7.998365785313152343e-02,4.134715672152315391e-01
-9.278434649519633204e-02,4.593958040027054657e-01
-5.945943754102296364e-01,-1.896256495452830759e-01
-4.996096642404559973e-01,2.257694484597724816e-01
-5.223419247307287128e-01,3.403162562643890360e-02
-4.617209110657611859e-01,-3.594464947410155875e-01
-2.489452260115926352e-01,-5.203061562494455394e-01
3.792156561438432272e-01,-1.248387670673891808e-01
1.774782749047993657e-01,-3.423682966906463343e-01
-3.433668111315439919e-01,-3.122514017956357635e-01
-2.107355208434200655e-01,-3.606650048664333807e-01
2.511699913483612656e-01,-5.481804766219395414e-02
-1.946997899649646757e-02,-2.884068148808653920e-01
-1.132189326540703478e-01,-1.894213062157673599e-01
3.820650535530646652e-02,7.223719932490905646e-03
-2.120144427619905514e-01,9.842096476466050126e-02
-2.830807716691907672e-01,2.464594291882847565e-01
-2.143658927690997862e-01,2.536781772779558852e-01
4.888835452173179164e-02,1.077056815512468457e+00
9.723947610125739383e-01,2.928992177467835134e-01
-8.436624093874949271e-01,5.251328337734311180e-01
4.068787686830175887e-01,8.903209267913612113e-01
-6.863092113263420391e-01,-6.847374680515567746e-01
5.494913158689838234e-02,-9.465734733692073855e-01
4.513891473462222637e-01,-8.544673867305833115e-01
7.190097343640359240e-01,-6.373046636329869896e-01
5.377613482033255510e-01,7.496638827488752987e-01
-4.150628397941404923e-01,-7.961873742250344943e-01
-8.894709435595459235e-01,-2.113210361584927921e-01
3.072322203687447018e-01,-8.164009267322889229e-01
-5.478899786298765395e-01,-6.125648714644988946e-01
7.217946360777650616e-01,3.985423053365226842e-01
5.611070027705543639e-01,6.031274808036743984e-01
7.540701675959882166e-01,-3.765863294925784754e-01
-7.368950330791224079e-01,-3.287039185414782350e-01
7.512378148724171423e-01,-7.842357859161454281e-02
7.009230114197307904e-01,-2.530514422154382381e-01
-7.043615065280581788e-01,-2.571154449661052221e-01
-6.148308929421566482e-01,4.709488922312339843e-01
-5.332754216336068609e-01,5.906635124819001881e-01
-3.704605664443962887e-01,6.563910264369695602e-01
-9.530717785026678046e-02,7.286982133545637508e-01
-6.813472738953416652e-01,-2.927645694251314323e-02
6.005880207906769686e-01,9.936017118478476795e-02
4.809138136835908739e-01,3.307820316584015319e-01
5.715135648301031823e-01,-4.783446601221241767e-02
3.587894540982831115e-01,-5.498143868737819240e-01
4.315648826084371725e-01,-3.953720017446895052e-01
-1.101562699996979644e-01,-6.018559884143103167e-01
-9.485222485356263611e-02,-5.433874833970030460e-01
-3.258431918595793841e-01,-3.924599792106446272e-01
-4.515342635854814879e-01,-2.097058658346224180e-01
-4.478713184742668663e-01,3.643190933869350223e-01
-5.058001262002923548e-01,1.451364349492157424e-01
2.157764911081218873e-01,-4.170148995206801046e-01
4.290823895610123562e-01,-1.809644920011128921e-01
-1.132121901647650530e-01,5.726571652072501850e-01
-3.755167747962094849e-01,-2.585768990820382779e-02
-1.718498968277080985e-02,5.216365989742205445e-01
2.089007910062795348e-01,3.693500664229024122e-01
-1.602118874270045679e-01,3.898009538734224511e-01
3.089810356558164023e-02,3.472107747620429286e-01
-2.045625854709164082e-01,2.631503576152748880e-01
2.606357193601580025e-01,-9.787661490597211744e-02
-1.775295636489983286e-01,-1.067987922205804185e-01
-1.565594760817580131e-02,5.971379629647530218e-02
-7.320875905903303886e-03,-1.827340086127797469e-01
1.033575858879397930e-01,-1.847258157859145433e-01
-9.430334328615537220e-01,3.628067114255828507e-01
-9.389727624439723197e-01,-2.500045116666131384e-01
2.262443109526333374e-01,9.309033942133428940e-01
-2.055169253690518338e-01,9.325448362334147756e-01
7.300218976729001552e-01,5.967585019859343864e-01
8.563743365055329626e-01,4.084063566527335598e-01
-8.171332615433873903e-01,-4.640241937587170629e-01
-3.684679493253968929e-01,-8.799277223608001908e-01
2.285656563905592853e-01,-9.030579033981400716e-01
-7.266869515183275174e-01,4.471746897276936972e-01
-7.673792464587848583e-01,3.590548084853049104e-01
-4.912687139919671431e-01,6.789908142239782229e-01
-1.163168345907312495e-01,-8.796841615426725935e-01
-7.493013560664094630e-01,1.492129719263135257e-01
-1.738909035657101587e-01,7.570447205465429263e-01
4.564956962051343603e-01,-6.950527507582093811e-01
8.644547455808059278e-01,-9.197170451911045042e-02
4.890561999185332187e-01,5.891063138969234725e-01
1.925205178600770672e-01,6.904282245065841428e-01
5.786253640749561278e-01,-5.350178859375023244e-01
6.565996859669930297e-01,-4.317893655133828168e-01
7.403003746984061495e-01,-9.212183249797759044e-02
7.211327665209480431e-01,1.674965159388098757e-01
5.931176468675093405e-01,3.832509770700170959e-01
-3.484548669232077067e-01,5.739695037488037332e-01
5.783227068519445346e-01,-3.715886443918078319e-01
-2.936151177944734680e-01,-7.330550487582716546e-01
-5.953567113208678707e-01,-4.577169017947133600e-01
-6.166497765772120943e-01,-2.350179587727501407e-01
1.173406932702573541e-01,-6.500210686178108377e-01
-1.546883738274361549e-02,-6.614515992739669059e-01
4.522411473466994014e-01,-3.304019620476768004e-01
-3.865049291805783827e-01,-5.029263252702663722e-01
5.391475780308760957e-01,1.482752550565253069e-01
-1.330733232510542263e-01,-5.309874879056075692e-01
1.039573155327424697e-01,5.578525401961687002e-01
4.148644993253063906e-01,-3.778763468838523126e-02
3.274300322528378437e-01,3.024660114508448405e-01
-4.939191234560032506e-01,6.713016352958033062e-02
-3.457754843167319403e-01,2.999989020563751940e-01
8.424886093767437745e-02,-3.062589419430543636e-01
-2.452206450121345027e-01,-3.413178260881764570e-01
-1.786051536758171132e-01,3.663565362785939916e-01
1.341531337165744464e-01,-8.229830858113794390e-02
-2.533816801559636740e-03,3.562627977638964105e-01
8.000128954121679681e-02,3.072400236883289226e-01
7.183459205842100681e-02,1.851169350549540515e-01
-2.645356497955486663e-01,-2.209070353132751574e-01
-1.245516347224567139e-01,9.778242737806101814e-02
-2.173659604640276188e-01,-7.134557379330908056e-02
2.489591859052329159e-01,1.026837354530219848e+00
-7.890709473723153122e-01,5.688722604079372580e-01
-9.609288591710165583e-01,1.238364767758718260e-01
6.347884167828414803e-01,-8.525324707335895091e-01
-8.513941068839898652e-01,-4.185225236056260845e-01
-8.720711086889647579e-01,-1.981109679807129820e-01
2.740169049608274787e-01,-9.411770722864547523e-01
-5.039878460755899958e-01,-7.729329858683842147e-01
5.433770952092373957e-02,9.507767362796430977e-01
9.487160337292294132e-01,2.884444094811734471e-01
7.133656034788780076e-01,6.215325633293855567e-01
9.321621973262012029e-01,-1.478955002859647094e-01
-2.803165120476152072e-01,7.641834930493933697e-01
-4.568388339801435216e-01,6.552354128522267507e-01
-6.188038296212099443e-01,-5.270931441264363748e-01
-6.279314971916174493e-01,3.963907205142561674e-01
-6.979078284729816062e-01,8.615337197310779516e-02
-4.981545325395626556e-01,-5.728400472865937676e-01
-3.460849760284479687e-02,-7.566902799502797095e-01
6.334977752697658060e-01,-6.122108449049056267e-01
3.394985259590364568e-01,-6.982347439123324229e-01
4.922597626961349726e-01,-6.311861250310353277e-01
7.542750099569597300e-01,-3.508275769392737997e-01
7.913801658559224128e-01,1.785858666570426245e-01
6.513679182909228871e-01,-3.716142787196948793e-01
4.718617030924360245e-01,6.389676974846932866e-01
4.179957405714167518e-01,6.427622934668412169e-01
-1.917993665970050277e-01,6.369621822665642030e-01
3.305415501500936770e-01,6.177752740951685251e-01
-4.695458727038946400e-01,-4.406888381408070043e-01
-2.309725233840858871e-01,-5.539034531430864217e-01
-5.098951170969941993e-01,2.707508984828121967e-01
-7.236167646538264886e-02,-5.442457852083434355e-01
-3.143719905833542994e-01,4.443610833356075318e-01
-4.747812642423189233e-01,4.832404415997121339e-02
3.139686580641224412e-01,-4.554638890777407689e-01
6.046255135079247056e-01,1.283296585648301957e-01
5.320671352580966795e-01,2.197555980797105124e-01
-2.460572015996931039e-01,-3.280733907327247345e-01
2.080267659243416611e-01,4.218634222197670813e-01
1.103722339228076360e-01,4.208927033122192296e-01
-2.816585142059235825e-01,9.542964902600430122e-02
3.297212042153295775e-01,-2.119186650393800608e-01
-5.257231566475902007e-02,2.583735611149544642e-01
3.558572534189871628e-01,1.044774931773679305e-01
1.475251890492716988e-01,2.054351482631799342e-01
1.877421788276973369e-01,-1.885742533905697405e-01
1.762138592662527425e-01,-8.314131595368226546e-02
-1.648124958756467529e-01,-9.805638373749296643e-02
-1.128042909219195561e-01,-6.077828223629688775e-02
-1.063890581264431923e+00,1.832731689104718509e-01
-1.002940189427037332e+00,-1.863767043924365596e-01
1.011830074415131397e+00,2.804822214295406013e-01
5.741869202279946682e-01,-8.291052471474625873e-01
6.979134927914543152e-01,7.519868468056353228e-01
5.428671032659639906e-01,8.647989622881872007e-01
-7.022171132414284367e-01,7.438832062697233738e-01
8.875842320349511261e-02,-9.223468211748726553e-01
-7.316693025504985570e-01,4.770524171164052807e-01
1.534921780739268229e-02,8.864346779597173098e-01
1.615183326232659256e-01,8.597293160356676012e-01
-2.633518081522817078e-01,8.334884946811974560e-01
-3.935262386255840017e-01,7.564459760759547624e-01
7.824701471110959705e-01,-3.347275389389141598e-01
6.756982049993944806e-01,4.434714526514908495e-01
7.896064101510140709e-01,7.059695206358441999e-03
-4.971706504784362268e-01,-7.149178251042264121e-01
-7.950919701255049210e-01,1.563118717100130395e-01
-6.057189857026487045e-01,-4.793598770246903507e-01
-5.007753180918527169e-01,-5.786493618937639249e-01
-2.573059732482445017e-01,-7.485559930884734259e-01
5.724200749225116791e-01,-5.079188493577950769e-01
3.228328299630067733e-01,-6.967185450698150095e-01
-2.109895533561901293e-01,-6.784683929133437097e-01
-6.098869224398718591e-01,-2.594767694151513537e-01
-6.935614220807603258e-01,5.189194382868447114e-02
2.295605754215169492e-01,-5.728915972345592911e-01
7.724949554851097411e-02,-5.549460420949645645e-01
5.391295381025388300e-01,-3.085118673088959040e-01
1.551416482551111822e-02,7.185868660641059336e-01
-5.301310733845396861e-01,3.644455296638043906e-01
2.095360037286820576e-01,6.348902971355310232e-01
-3.380341984173967362e-01,-4.148579102563360044e-01
-5.221891217932886908e-01,-3.479813440558010562e-02
-1.838982492910312128e-01,5.148986186779149765e-01
3.628982290784966702e-01,-3.500025356081071237e-01
5.894281088691447623e-01,8.199387009668895887e-02
5.315852286383817571e-01,7.524324168837154270e-02
-3.307390158176572448e-01,2.548946156784080985e-01
-3.288542302625284131e-01,1.247255109865368916e-01
-3.112142700535869833e-01,-1.032673701333397392e-01
-2.022207731934580754e-01,-1.950902405273133577e-01
8.804688865985486890e-02,-2.896026861735893076e-01
3.820136073879289440e-01,4.448181127945816105e-03
1.138236430656473508e-01,-1.618955713794630047e-01
3.384652855329389198e-01,3.498005846544128272e-01
2.283400727882970993e-01,3.707347139687655058e-01
1.043960828804721547e-01,3.377048477358369216e-01
2.915779164163111864e-02,7.200491301054277871e-02
1.779647048923707342e-01,2.090213851832487535e-01
9.806957114301351197e-01,1.066175896045570282e-01
6.509862741342319348e-01,-7.298850554838771654e-01
-6.126065260252177014e-01,-7.274810578151780227e-01
-8.056828000212830077e-01,-5.102494978382785540e-01
-9.603803563814634625e-01,3.004125893730001939e-01
6.379529714655383099e-01,6.848803682106479052e-01
7.572037407721233793e-01,4.408629270737146610e-01
7.831234186916540274e-01,-3.303390307466239628e-01
6.534648215021392481e-01,-5.419918589521609542e-01
2.564314091589029940e-02,-8.614449974993382275e-01
1.645966447263838561e-01,-7.991730200253215344e-01
-1.780616704131806338e-01,-8.089304894880811059e-01
-9.408218225613540486e-01,-8.088108250073706984e-02
7.696943012786129357e-01,-6.100590524026416883e-02
4.881688766108965849e-01,-5.358533180528908257e-01
-3.672998355876993526e-01,8.541081325669578339e-01
1.147793157566814742e-01,9.102392073269320871e-01
-5.016441753710597640e-01,7.355403449853407105e-01
-7.343976363027128196e-01,4.620232228778904382e-01
-8.160503497279183449e-01,-1.250534563353290773e-01
-6.320020345227503888e-01,4.807690720524070427e-01
1.410189102903821323e-01,8.263804388244384569e-01
-4.030507042455953037e-01,-5.836232394611599039e-01
1.957566395680356841e-01,-6.154757420604674012e-01
-2.051856986623719348e-01,-6.157002824545302344e-01
-7.121834594164810905e-01,-1.053485986569029087e-02
2.587351387895681087e-01,7.366004692252752228e-01
-2.848546178834589493e-01,6.417081717975444688e-01
2.008011385717976272e-01,6.604198765842380636e-01
6.245220912869003937e-01,1.363300595242099844e-01
5.603704637736893757e-01,2.274180015603437799e-01
4.128260500296476732e-01,4.048586372791747046e-01
-5.157846507532775071e-01,-2.364909647864025799e-01
-5.520696759367252904e-01,1.829936822816393138e-01
-5.376225956370697112e-01,-2.593990266969901232e-02
-3.424310335797613458e-01,3.796168107707235673e-01
4.992464783321000077e-01,-1.198251977318989941e-01
-2.919098774782036276e-01,-3.530330301160586881e-01
2.576536251213787376e-01,-4.019660509820072725e-01
-1.023092497032330184e-01,-4.048390307769659802e-01
3.089725611639178027e-01,-2.511061233122461323e-01
4.681415182435180733e-02,-3.402431051322801769e-01
-1.882181733760006082e-01,-1.701071018925617295e-01
-2.832289328776184112e-01,5.567688505485311051e-02
6.292333713991121735e-02,5.509971231959976956e-01
-3.526038172593549264e-02,4.231138098922603841e-01
2.153223229865807442e-01,3.317759468034812143e-01
2.678975542057578374e-01,1.553788834727980357e-02
1.826034054491688322e-03,2.460095435098615946e-01
6.824815621447538616e-02,1.257167885843920585e-01
1.029589492699246378e+00,-3.335387196153828393e-01
1.004689268469128649e+00,1.435018432979490721e-01
9.463570837320586793e-02,9.788658345422074358e-01
-4.634449342327213728e-01,-8.466231978459568541e-01
4.220781166111081673e-02,-9.142480084333493018e-01
-9.553643731984093890e-01,-1.969847697285479274e-02
-7.143457024804690247e-01,6.342385781239227027e-01
-8.876657022756055948e-01,4.651479586726433441e-02
-6.632570985245417328e-01,-5.595112808210824795e-01
-8.079128097701976374e-01,2.585447061723576412e-01
5.067173693256677991e-01,7.759949247739851286e-01
6.998769786228318246e-01,5.151031596202565455e-01
5.388166131849595475e-01,6.687435628149562827e-01
-5.402003987848483790e-01,6.426231043123243891e-01
-1.264890941621085729e-01,8.198524614913478281e-01
-7.014648138062898886e-01,-3.407783046832862373e-01
2.450391202858585582e-01,7.433773368039021667e-01
7.866877249416669438e-01,-3.139010924392193758e-01
4.149922181764404416e-01,-7.385816092668739952e-01
4.282343139483626993e-02,-7.753985473329101374e-01
-2.034813609463144990e-01,-7.390978879330805107e-01
-3.749215088133274754e-01,-6.308230201504820833e-01
-6.584115616029784235e-01,-7.291253503305815398e-02
-6.204170104596986590e-01,1.037066720298676636e-01
-5.697899607705305680e-01,2.522236145488482295e-01
-4.977424283862682541e-01,4.153585729770502555e-01
-3.327741977586138322e-01,5.903212453165352924e-01
-2.574429448694686151e-01,5.852007399908745189e-01
4.298404289568689141e-01,-6.275524541432492276e-01
-4.398273478770843292e-01,-3.518704750947459492e-01
-2.159017239450873871e-01,-5.549816999316445898e-01
-2.753995314751202517e-01,-4.431681936808326561e-01
2.035555463301708390e-01,-5.992870832605519116e-01
5.507748005231948019e-02,6.240702573312940649e-01
5.030848497010590448e-01,-4.444765537594057014e-01
6.352419160118559782e-01,3.602001656288373876e-01
6.957386406718338856e-01,1.622482831217580690e-01
6.564814034116821517e-01,-1.329329102104196414e-01
5.693819624057955275e-01,-4.957521025289127192e-02
2.688106304987852857e-01,4.214856099489029950e-01
4.196093270438746581e-01,3.121666037614035938e-01
3.939288732277225757e-01,-3.202154106028265446e-01
4.149849289010199178e-03,4.013234111976649032e-01
3.446603405315727398e-01,-7.987275058735220090e-02
1.641869412532203920e-01,-2.319947969961758949e-01
2.308877749519065992e-01,1.028873010158470463e-01
-2.852833930300516241e-01,2.538807333790785159e-01
-7.185720103331824649e-02,-1.116169299822507427e-01
-4.773759188770002743e-02,1.344647088448631435e-02
-1.701802452954978284e-01,5.750218571708707455e-02
-8.489474846266226171e-02,1.053943504961294630e+00
4.495835913367465242e-01,8.904625789998094065e-01
9.014558493081507029e-01,-6.150174094855194173e-01
9.920114647529862939e-01,-3.439852739391556780e-01
6.126982449195431668e-01,6.780133533257519662e-01
8.871899637344040634e-01,2.191638747883830896e-01
9.317329419002025048e-01,-2.301951727019227179e-01
-5.950567055033332275e-01,8.227894420146560917e-01
7.724743349715689211e-01,4.114057790132875647e-01
6.312544515747086082e-01,-6.649062227003615932e-01
-9.256334081260861879e-01,-4.948638811569281981e-01
-4.027141681845725074e-01,8.094795818548146116e-01
-8.928315881508191998e-01,2.527631044865163989e-01
-4.165501972821696042e-02,7.153799689534445783e-01
-5.364109063072818318e-01,5.473308294346822533e-01
-2.534404527512261751e-01,6.929950641771276398e-01
-3.951163762724922979e-01,6.149043386461700011e-01
-8.438672133568121403e-01,-2.121188081003235748e-01
-7.805511505251125914e-01,-4.637492906059020314e-01
-4.728863172052806818e-01,-8.275235232841194888e-01
-7.743140041321328049e-01,1.345685904844632075e-01
-5.416316293925020897e-01,-6.809065809948185999e-01
-7.172654594006491191e-01,8.403042657338927537e-03
5.823931343210840827e-01,4.036910641803032052e-01
7.498683336789334630e-01,-4.538150958962122034e-02
3.159677554754387607e-01,-7.658078304327872177e-01
2.650701932729831317e-02,-8.472592253092078307e-01
6.567698242358611660e-01,-3.536859587139407624e-01
3.440262582646999023e-01,4.956523731356701767e-01
5.310662398391870209e-02,5.176511084296890886e-01
2.055236679186236981e-01,4.714703470941470909e-01
2.049236018614046806e-01,-6.954211688219823495e-01
3.956502214369216897e-01,-4.947451764123527718e-01
4.645368836850091165e-01,-3.963586809269604716e-01
-8.332308320951673300e-03,-6.977012746663686649e-01
-1.072899076696503806e-01,-6.518082077416650355e-01
-4.634387353735597848e-01,-4.023573634848980896e-01
-2.999636920670359919e-01,-5.430572624615948030e-01
-4.616898475749503516e-01,4.931707640102858670e-02
-4.102981604219584910e-01,1.770242109488183446e-01
-8.413670641809262163e-02,3.461075430963846400e-01
3.322969944791880348e-01,1.618430102112081992e-01
3.408241227165837439e-01,-4.711303886135535628e-03
-1.561539332265569069e-01,1.523394655786318719e-01
-3.364932108831913959e-01,-2.698140051306135989e-01
-1.309796861414670027e-02,-4.419228119471466099e-01
2.393023502605113040e-01,-1.997897261512771860e-01
-1.544656631028639426e-01,-3.629073273767803587e-02
-5.278454662346201282e-02,-2.209161827072667339e-01
2.044655025494959352e-02,-1.525315278693665788e-01
-1.070345802776655919e+00,9.056624985424510665e-02
2.015400544531158744e-01,9.855449367072978140e-01
7.131832559088733259e-01,6.621200757454109853e-01
9.362542241284411704e-01,-3.600006417138337245e-01
6.636497754811299110e-01,-7.049754395057294953e-01
-4.351807678279854263e-01,8.271181404163822082e-01
2.358182435920935516e-01,8.388874460248983977e-01
7.140865061873774566e-01,4.564707694955051354e-01
8.820261214678537520e-01,2.355296298141550115e-02
6.824579319326347371e-02,7.780083017213303975e-01
-6.760852283481494363e-01,5.320146727971786227e-01
-1.397671748403897241e-01,7.528191692864272255e-01
2.312181157710770096e-01,6.581660805177652618e-01
-8.547177921115007848e-01,-2.295106457553806878e-01
-7.062105794624768951e-01,3.756206213272699768e-01
-2.941004579091508475e-01,6.363296171629271303e-01
-7.556921444078436023e-01,2.078957019475509149e-01
-7.608220814076416261e-01,8.566419261678145936e-02
-3.136627593482307907e-01,-8.617185463953572766e-01
-5.685285734486718034e-01,-6.607168122630879825e-01
-7.041604250532117470e-01,-2.492419069448810476e-01
-5.669238978578707844e-01,-5.550514543705087345e-01
4.498918678464221554e-01,-7.138071514011135044e-01
7.661255736605935285e-01,-2.511741832790508888e-01
7.653696494686659246e-01,-8.921521927973152799e-02
7.045181234513742119e-01,1.441452515276058499e-01
1.900977009523260042e-01,-7.706350010883548096e-01
-3.800221827526042984e-01,-5.927930202236060264e-01
-2.093363888579655441e-01,-7.016406355307222009e-01
-6.032431553860725382e-01,2.281426129910760995e-03
-5.168805848258283264e-01,-2.644053709435834620e-01
-4.418674094983182088e-01,3.425513844049677958e-01
1.560281925446927592e-02,-7.263357063695947691e-01
6.298267718170730105e-03,-6.474503605330877987e-01
-4.167657121081109750e-01,1.923858926639963607e-01
-6.752025072984756127e-02,5.294979117618662245e-01
-1.287970648828810349e-01,4.622617453273795141e-01
5.480141001818308322e-01,2.575088054954640104e-01
2.042836425951586321e-01,-5.608107294070430182e-01
4.076684787661538634e-01,-3.641510416634464176e-01
4.011643060250115744e-01,2.928564563348153293e-01
4.601854959826808256e-01,-6.035548564284645701e-02
-1.773014462038287331e-01,1.652931705779275562e-01
2.861336201090570186e-01,2.659638323223776357e-01
2.696579942736776481e-01,8.934149182700303060e-02
1.674554545575528408e-01,-4.121540323491818536e-01
-1.410001874167336466e-01,-1.973271918324994156e-01
6.652708472253424099e-02,2.921272937305518028e-02
8.796787183045345904e-02,-3.115714759333012562e-01
1.497604657159012642e-01,-1.892960011727230774e-01
-7.257369016476080681e-01,-7.953732537363167321e-01
-4.243525666923269046e-01,-9.439063177834940976e-01
4.532475623657858388e-01,9.605371636649558953e-01
8.741451517376591651e-02,-9.967590845583552683e-01
3.288798107467767046e-02,9.842608846375971998e-01
-9.557896695932701636e-01,1.390208432640749336e-01
-8.819920653033013203e-01,2.546701574465581319e-01
-6.738871435302550283e-01,5.722800796735307838e-01
8.246175132951735209e-01,5.273031224183247767e-01
-8.115800525044495339e-01,-2.153367243540177667e-01
-7.481864283818480399e-02,8.378006564798480271e-01
-3.461108549998763162e-01,7.106209357901663859e-01
-4.886567101208088570e-01,-6.392876318419646875e-01
-6.914828788821114625e-01,-3.343205488596076025e-01
-7.041194190125616981e-01,-6.594782203648191787e-02
-6.739294440916289153e-01,2.220443138528189753e-01
-4.535364061157663995e-01,4.896164621767720160e-01
-2.399254080991540528e-01,-6.985744231098693913e-01
3.025056985145027633e-01,-7.703133958329503317e-01
8.232063490081321655e-01,3.216060055142280771e-01
8.540862091286466340e-01,-1.898513238888316912e-01
7.442536150084940738e-01,-3.485492223192085404e-01
-5.308243072246402461e-01,-3.254900323881475543e-01
6.175521452020291679e-01,-4.642083749136475257e-01
7.300956828325908532e-01,-6.433543745664507818e-02
-2.731839908357541757e-01,-5.118354483980085412e-01
3.372749808013285056e-01,-6.112301205404574445e-01
5.554270736064097491e-01,-3.182611888434886960e-01
4.015862470673015050e-01,-4.863547390212277222e-01
2.282096962744078472e-01,-5.359815630999980041e-01
6.602200094274625064e-01,1.641582625987150768e-01
6.593256556107269795e-01,2.487700244558614382e-01
5.599529591268113116e-01,4.056133320525550090e-01
2.290640452078387401e-01,6.343804196887553593e-01
5.238066222947872497e-01,2.597850500970274590e-01
2.143456797936059977e-01,5.485471290190473415e-01
-1.257459755936632118e-01,5.318988838599040259e-01
-3.019156606048465155e-02,-4.699248226898822822e-01
3.666954369265120195e-01,-1.807470511401016167e-01
2.600983599005211033e-01,3.330033845661961034e-01
-4.278189729412855691e-01,2.375671772618871413e-01
-3.641296366224454073e-01,-2.509951233450445907e-01
-1.935277379363454231e-01,2.920737978440799965e-01
-3.099185354385423641e-01,3.679315603996103495e-02
-1.156859480354696518e-01,-2.430244265448129048e-01
8.015027136247838968e-02,-1.790775687592321974e-01
-1.913560860518132845e-01,1.059554742279852566e-02
1.079479102947790148e-01,1.939773037805753164e-01
-4.456374087307835713e-02,1.196901524388679777e-01
1.191672899045679440e-01,3.670653209102316128e-02
-8.933086808709389537e-01,-6.423694780890756295e-01
-7.711331450586856873e-01,5.947880546994681605e-01
-9.638789063015787972e-01,2.166493705332311615e-01
-3.184665042271917490e-01,9.015862782432085831e-01
-8.552657988419123392e-01,2.101175981220214650e-01
-4.128832640609826632e-02,-1.048353614330587158e+00
7.738363522332261102e-01,5.695119550673771736e-01
8.351491112709421571e-01,3.885758188845365169e-01
1.835325794660450371e-01,8.635725600134099844e-01
-2.185363457428389500e-03,8.325239393203381910e-01
-1.640545233203500597e-01,-9.668497578013446336e-01
-7.924668904138145731e-01,-3.496578184165747283e-01
-2.788794340522242621e-01,6.247469527140674384e-01
-3.645958666819263394e-01,5.568827291305383786e-01
-5.583797411212695350e-01,3.647951383339908538e-01
-7.972894837880036001e-02,6.552541236015706483e-01
4.752857011785871499e-01,5.568734484955608632e-01
7.926129629472218330e-01,1.151536270127834494e-01
8.342453722944500605e-01,-3.117909035931356598e-01
7.732621315732408629e-01,-1.019049754531114460e-01
7.718767299263682435e-01,-1.591306840842754144e-01
7.014259214097483541e-01,-4.701030334668652166e-01
4.765800101767031505e-01,-7.191977111193438299e-01
-2.853328067998820439e-01,-7.874779295315972316e-01
2.320887770322687671e-01,-7.816167327152818700e-01
-6.737065616216229014e-01,-2.107791163452622241e-01
4.498248226304952246e-01,-5.826215530136366061e-01
5.459189129996679934e-01,-4.446316396937716742e-01
-1.236117070062004233e-02,-7.199011627627279752e-01
-2.461333666709652479e-01,-6.642008117580705528e-01
-4.047267212772885370e-01,-5.462506835043954290e-01
7.830331290849147641e-02,5.716650468431775378e-01
3.177427881430232581e-01,4.811285670673706161e-01
4.912833173698457623e-01,2.722163140294928119e-01
5.845824050453213294e-01,-9.150902071715873165e-02
-5.416286690404775728e-01,9.440577901327421029e-02
-5.075893589221133206e-01,-3.103012905868312576e-01
9.247271418142441468e-02,-5.392500065725640557e-01
-4.389511559389538409e-01,1.471508818724732715e-01
-3.256654506243624181e-01,1.426095934966134793e-01
-1.667601265532129284e-01,2.562766021982701981e-01
3.571658686147655137e-01,4.442925435767149100e-02
-5.543185367604678421e-02,-3.641649764249063614e-01
-2.757317988072245929e-01,-1.356693183437577277e-01
2.690405749648561717e-01,1.190590424793793942e-02
7.408307181456078028e-02,-2.116574029137015533e-01
1.127369660053696571e-01,1.371420947752779174e-01
-1.247285139102211615e-01,2.338157831942969112e-02
6.623261937106300623e-02,2.879930748357082543e-02
-1.616510449913035607e-01,-2.415281350579488728e-01
5.915754348186342826e-01,9.141143386662184955e-01
1.479743321539936651e-01,1.030246011472965906e+00
8.211415765629975771e-01,6.395641195216109631e-01
-2.108593222345758744e-02,9.316046206211285874e-01
-9.407125512541630874e-01,9.284163493707109360e-02
-8.867450490338119051e-01,2.952031852396911904e-01
-4.577962872467098987e-01,7.544956805113171017e-01
-7.599041706675910834e-01,4.973666538412524485e-01
7.726478868461454652e-02,8.210048556691027510e-01
9.305469058750553968e-01,-1.535569091936929420e-01
5.384841225742016402e-01,-8.698362583161571848e-01
-7.198754410627578038e-01,-5.605763102371436046e-01
-4.121373088404325369e-01,-8.524369056109394327e-01
-1.508355675701205656e-01,7.489005318245204323e-01
-6.031337566043967202e-01,5.339394282420797389e-01
-6.651008824870572322e-01,-5.075298172714732825e-01
6.045451421187371110e-01,-7.266139990342612709e-01
-3.647135936544688151e-01,-7.370433222046824939e-01
1.128874471140439359e-03,-7.917623321435683925e-01
7.935662649294424886e-01,-1.621073035073248847e-01
6.781954590171870301e-01,-4.671134688103549260e-01
2.038319991662265462e-01,-7.375397090670325895e-01
5.605420158444516243e-01,4.405300455218822964e-01
6.856013997842658192e-01,2.015384294838311885e-01
4.960760988372273084e-01,-5.878776254451602012e-01
4.361235784116909153e-01,-5.558757585883501440e-01
6.503509966400722320e-01,-1.245580732455929401e-01
5.820770395329071256e-01,-2.937416079234305144e-01
5.287267783357764150e-01,2.748188859808288753e-01
-3.644634072579285844e-01,-6.193004488141049535e-01
-2.874026255687557319e-01,5.807215572563102501e-01
-6.770637889704756995e-01,1.922662567370270470e-01
-4.424997590634721645e-01,4.634562409126992133e-01
-6.616213126279442136e-01,-6.839516005342645422e-02
5.663328361744283945e-02,5.525465261043812637e-01
-3.283134284616026632e-01,-5.240677407637118757e-01
-5.674163149759755553e-01,-2.059763680942766281e-02
-4.794154790404698274e-01,1.325994245428363007e-02
3.391943244551881009e-01,2.509780253295899599e-01
2.324301702426133931e-01,3.210256120521196022e-01
4.111944647628020255e-01,-1.333793172756951584e-01
2.082207309248916907e-02,-4.561239401915006542e-01
-2.031097662141425064e-01,-3.611157923720083041e-01
-2.422220564115217245e-01,2.260873368700236363e-01
6.074676936644915481e-02,2.704154281689902239e-01
-5.231771866874729282e-02,1.425971472627806935e-01
-2.155615196020846391e-01,-4.972077125037550893e-02
2.552534338764010924e-01,-1.394797551610637287e-01
-1.913162134763808642e-02,-2.385777019158641099e-01
1.206309332705134407e-01,-2.030987736228248852e-01
-2.569670628171878413e-01,-1.057591507053005309e+00
3.745969425962652477e-01,-1.007634910582351440e+00
-7.074240875844659548e-01,7.207280706976638696e-01
1.008279840363028645e+00,4.009455211858020673e-02
-4.735652588478553859e-01,-8.676283237765874956e-01
5.904324024023205331e-01,-7.742982797057420541e-01
-8.879596575840089656e-01,-3.781960066473014082e-01
7.286540581342718648e-01,5.362876008224352065e-01
8.852626430490135867e-01,1.852217188639515566e-01
-9.338493973771089252e-01,-1.861555360022819072e-01
2.529375392368510278e-01,7.882620194592979690e-01
8.535865116737478830e-02,7.929942370347355940e-01
-6.017878389407269046e-02,7.916571300587145199e-01
-2.161258947857042090e-01,7.703825692484024268e-01
-6.068475848136966055e-01,-5.811939450093381865e-01
-4.587025453377025497e-01,6.166279380999982740e-01
-6.357524948831224654e-01,4.804995513983392197e-01
-7.779704842437603629e-01,5.001538140004932464e-02
-7.472245277250197937e-01,-1.361418404487719780e-01
-7.039041408431245817e-01,2.826640491750744277e-01
6.734041307106694019e-01,3.672084176463891181e-01
2.105642369583939633e-01,-7.477421290595201997e-01
2.665454400271828894e-01,-7.046220969445564641e-01
5.506028019931441531e-01,-5.431512831642513195e-01
6.860619568205840180e-01,-3.204421706338001496e-01
-1.979277012318192697e-01,-6.783052885731197801e-01
-2.978433199026950806e-01,-5.906421687354278527e-01
6.551449987638006123e-01,-1.038327038414162649e-02
6.226130375550754659e-01,-1.474331687837527882e-01
6.620362095195694505e-03,-5.848474007812254349e-01
3.823941405692017348e-01,-3.895714462578768744e-01
1.935234588525746036e-01,5.821914421065562673e-01
4.749686434836673521e-01,3.328535343982187977e-01
4.244355881026948274e-01,3.139389832172362893e-01
4.644149094642400777e-01,-1.172951331298403566e-01
-4.192004698505708005e-01,-3.615887918284748648e-01
-5.264945311957973662e-01,1.992230524071990638e-01
-3.439386159971248857e-01,4.325086617896508057e-01
-4.388600184388777858e-01,3.536155885111612052e-01
2.223345568422098462e-01,-2.836547005306362945e-01
-6.896240719448708256e-02,4.264281925750431079e-01
2.791545419130701533e-01,7.279115242518825746e-02
-4.011150186147184604e-02,-3.535100145042909814e-01
-3.841592477557980723e-01,-1.597999778051411024e-01
-2.793421590401397037e-01,2.266397219216382264e-01
-2.296296503067198624e-01,-1.819581630092237667e-01
-3.409243535505790401e-02,2.526210591659177052e-01
7.168251165693681481e-02,1.500122690175903495e-01
-7.851623354754372341e-02,5.019903040023832724e-02
-1.033519451352529067e-01,-7.345927725191823965e-02
4.878202056324131286e-01,-8.474002170205197082e-01
3.084595519004827979e-01,-9.216124791348948575e-01
-6.187036047309726339e-01,-7.275912546898881672e-01
6.341163185164334637e-01,-6.855601346908469784e-01
4.049166822220982564e-01,9.226290606682582274e-01
9.327972872111022218e-01,1.179438821498449280e-01
8.510587767524656622e-01,2.843415957592738685e-01
7.156751157387114537e-01,5.307408977300829278e-01
8.496056190929877072e-01,-1.388318789533788122e-01
8.052623120254396305e-01,-8.631152128901761755e-02
5.118329123253860802e-01,-6.196871075258962858e-01
-1.242252521720930841e-01,9.487829360403159384e-01
2.240063723613956118e-03,9.161534859092347327e-01
4.367231014538879297e-01,7.165772647867798550e-01
-9.884682031380203071e-01,2.986908713900498016e-02
-9.260690181186280734e-01,-2.065578320326160178e-01
-4.930129356431836030e-01,7.399367121399217373e-01
-8.162107156357287785e-01,3.399679953832320800e-01
-3.181422655942183625e-02,-8.447220252349575409e-01
-1.143742951194317015e-01,-8.014063355650095088e-01
-6.892845761068606691e-01,-4.768141194631169699e-01
6.943756800342024693e-01,2.258707697184565433e-01
-7.023727389889553585e-01,-2.950412818409404725e-01
-7.506718133114621549e-01,9.775432475313215741e-02
-7.452198704284814790e-01,6.722674006265146052e-02
-4.200038212752659761e-01,-5.496935231599695548e-01
-3.466798291295152823e-01,6.354617130287402160e-01
-5.380181684279892185e-01,4.062161129118941338e-01
5.186423125469336037e-01,4.414358829600655842e-01
-6.889683475201396901e-02,6.528951656126215086e-01
-4.753817099456839612e-01,2.388758517730686926e-01
-3.028815694775083833e-01,3.477099658099420676e-01
-1.050288770773926267e-01,4.793782859109059769e-01
1.210057168047499465e-01,5.157992540470572873e-01
2.263749101719736145e-01,4.556892974447884215e-01
4.176937970548901813e-01,-3.849572873134191608e-01
-4.513387158108328467e-01,-3.037447030189373565e-01
1.661657094104279087e-01,-5.232757601276948334e-01
5.985038988007855554e-02,-5.319968459950839001e-01
-1.732702772036584515e-01,-4.152637268263635884e-01
-3.598320749492306958e-01,-1.633586818035585864e-01
-1.884010424547520601e-01,1.436378773605576087e-01
4.441474324773669324e-01,4.645806527424913707e-02
2.198814730239013193e-01,2.168586863604503034e-01
3.542162348030967745e-01,-2.097374803540095339e-02
2.755319398752957907e-02,-2.906814160553432558e-01
2.075863118900285464e-01,-1.363103543683218122e-01
-9.040236238157872695e-02,-1.420601941882918551e-01
-1.791681995781308975e-02,7.024789014629884143e-02
7.218069010940290908e-02,-3.100190192712223847e-02
-2.658310785425406220e-01,9.670580819871640310e-01
3.653143309352456514e-02,9.804927464252198854e-01
-9.055846917028247400e-01,-4.187671687710161073e-01
-9.198316026363404507e-01,9.365898008824977139e-02
-7.237517205920070973e-01,5.348569094123644119e-01
7.280618720637886676e-02,-9.927987175453261148e-01
-6.653331827747547278e-01,-6.742812290091765304e-01
-8.242398802623093212e-01,-3.021331575521430945e-01
2.211344741983876927e-01,8.439930071457566463e-01
8.936702409246406464e-01,-2.462793801796889503e-01
8.882980069262526035e-01,4.865388297799153744e-02
6.956551484897218751e-01,4.889621819957882809e-01
3.328178030399748244e-01,7.137034309851585379e-01
-3.628358447764261085e-01,6.878696811356642682e-01
5.518582720336348002e-01,5.642997293319050867e-01
-6.894996222041500644e-01,2.819100815283653305e-01
6.557422727186690281e-01,-5.387254348125133374e-01
-1.813102058425563878e-01,-8.266536666350257079e-01
4.334829475999912862e-01,-6.820261476837008452e-01
7.026740193276356239e-01,2.287989193966882273e-01
8.407825838822162445e-02,-7.620217909043521809e-01
-5.226975511439232447e-01,-5.542884403827926798e-01
-1.423486003087110485e-01,6.626402191081642856e-01
6.430910795899028587e-01,-3.237410344592470124e-01
-6.259803465511051268e-01,-2.885442583315542264e-01
-2.443594277584806018e-01,-6.505780981570612465e-01
-2.705228380588751147e-01,-5.758768604359053578e-01
-1.456139819096923527e-01,-5.978899900952739932e-01
4.589283844826607672e-01,-4.300959808052778333e-01
4.544230003004465224e-01,4.066230682919295680e-01
3.301805255560447128e-01,4.664127514416151477e-01
5.542201337677613582e-01,7.400802372803028106e-02
4.763047986759745833e-01,-2.905953611027419226e-01
3.744003612945545623e-01,2.932674103362430396e-01
4.292282205251581328e-01,-1.287875083384824038e-01
9.141435034477933541e-02,-4.604371789888804800e-01
-3.757068261047527002e-01,5.086124698005883848e-01
2.661069816488871309e-01,-2.411438115588986908e-01
-4.996690499610683678e-01,-2.468944302902780219e-01
-8.410447332341808302e-02,-3.495889920890902225e-01
-5.162130346390249036e-01,1.613450615019490497e-01
-3.784596682054450212e-01,-1.425719444506365341e-01
-4.426970211245267461e-01,3.275395889810592265e-02
-2.044586312513540505e-01,4.437547447510521992e-01
-5.465787286998663452e-02,3.802028710358731911e-01
1.966157389682666456e-01,9.526596612027263961e-03
7.477534784373927879e-02,-8.479235911878682530e-02
-5.870755893844633796e-03,2.165598748584257049e-01
-2.251414647428284788e-01,1.292500512201019136e-01
-1.377040395917575322e-01,1.526782650463508195e-01
-1.002156167332238779e+00,3.610348577677892079e-01
-7.113425904326898808e-01,-7.038345207580474217e-01
-9.965531577912130068e-01,-4.611924527677190716e-02
-2.865312666555807630e-01,-9.532149030163780123e-01
4.169114520497201881e-01,-8.746690339243354817e-01
-8.228128068444855447e-01,-3.638574942256431188e-01
6.932696805368961934e-01,-5.617949226207656910e-01
1.396826278223252671e-01,-8.230448493076403249e-01
-2.863375878528274729e-02,-8.241217181644273637e-01
-4.385754335918326530e-01,-6.772385755967368359e-01
-3.890587735343328246e-01,8.525237717428846285e-01
7.767589866822860456e-01,-2.778642027414426896e-01
3.240520809410558228e-02,8.906762048768844808e-01
5.631355015219972060e-01,6.914909998125440271e-01
8.013372542831079803e-01,2.349548693942482003e-01
6.754340508480201066e-01,4.869498840091083247e-01
7.430428454285912254e-01,3.248590307972045732e-01
-3.362965682959854208e-01,7.988622726070585545e-01
2.795316050086466553e-01,7.868951582496908070e-01
-2.458614581421020850e-01,7.801949752997512366e-01
-6.013502641283067218e-01,4.714386823062958753e-01
-6.805357536031730881e-01,3.026826893538762664e-01
-7.200580861856995529e-01,-1.537582604507847228e-01
-5.803110423448205601e-01,-3.792868672055925150e-01
3.888894193781147202e-01,6.529032150392064526e-01
3.679004892345723032e-01,-5.844134140335515148e-01
-1.294902448361770764e-01,-6.221092649259554186e-01
5.850288261064959805e-01,-3.434300696285839671e-01
6.823453824146694657e-01,4.729850224753150839e-02
1.114165776546047204e-01,6.817256535612394863e-01
-2.670463422393483111e-01,-5.126772308972000758e-01
5.600306688356325724e-01,3.604386894776483597e-03
4.940937390946506524e-01,-1.466983885056984960e-01
4.522501109196002678e-01,-2.564176762377582408e-01
9.166636836533093025e-02,-4.619111581928568300e-01
2.622049664526246437e-01,-3.558889198659543340e-01
4.281112885195137996e-01,2.533446219719047154e-01
2.058643311595153291e-01,5.053855413330815560e-01
-5.038612584895058033e-01,-1.236279919391469195e-01
-5.407236362611534952e-01,1.015677708005438690e-01
-4.010622817277975649e-01,3.507317893294739641e-01
-1.403982096230607657e-01,4.695536308224301791e-01
3.002455832244479983e-01,1.650655192747897126e-01
-3.116671249207407790e-01,2.775327368037908693e-01
-2.810638283509631075e-01,-1.822756126524412157e-01
-1.429180915957641296e-01,-2.405891009609490705e-01
-1.062825633963560001e-01,2.218019593851641713e-01
-8.249405066576602497e-02,-6.099550231390672705e-02
8.087537726091009738e-02,9.468780815765782954e-02
1.449103201073230311e-02,3.302223053473366671e-02
-1.082627812600285566e-01,-1.043162872970723631e+00
-7.476444927405101470e-01,-7.616988595911072801e-01
-9.779720300483178974e-01,-4.526728023085652836e-02
8.970920369744166400e-01,-4.040633156560315964e-01
6.382459316348928491e-01,7.195510207046468265e-01
9.494927322704470596e-01,-9.503348609682689754e-03
8.697498492054414054e-01,3.669062364256929776e-01
-4.311504803176208767e-01,-8.279299322471188605e-01
-6.484957486646535374e-01,-6.209196617000360963e-01
3.924217710440624507e-01,7.450693983190771474e-01
-2.356281229649287712e-01,8.341567172699073662e-01
9.427497750246371933e-02,8.350636654837321204e-01
-7.798139588588485216e-01,3.375761733837987499e-01
-8.084859379552168379e-01,1.504037931474061507e-01
-6.311408184266474874e-01,5.096398199298084464e-01
-4.180800059594579343e-01,6.678103756892266318e-01
-9.368291989491832339e-02,-8.138512242548399112e-01
4.956747681729599675e-01,-5.814801856537556990e-01
6.926971688693188689e-01,-3.688746714945820293e-01
-6.513450278907034763e-01,-3.473305419582088938e-01
-3.068989303821372805e-01,-6.831769887281834430e-01
-4.747544106636145123e-01,-5.280991226743548816e-01
-5.785138850219272849e-02,-6.618919748093502475e-01
7.738021758002642247e-01,1.646913232182497522e-01
6.923074631771265475e-01,-2.017358278590392906e-01
-3.466327980697841982e-01,-5.148683319716257367e-01
-1.153771604504142401e-01,7.129115145126849740e-01
-6.060644737792628689e-01,7.956532302939646473e-02
-5.635306979111193160e-01,-4.092618096615542600e-02
5.977833881546344985e-01,-1.264531263152616491e-01
3.324364298402085471e-01,-4.074507282845556411e-01
-3.923233843362231715e-02,-4.404547767265095115e-01
5.618494781340741540e-01,2.414015898629440493e-01
3.552785967463417682e-01,5.127299523207705656e-01
-4.549108130362811697e-01,2.849415855580368917e-01
-1.245693265227768159e-01,5.693243997092263253e-01
-2.028251051779109138e-01,-2.944347808845483860e-01
3.077981881180506529e-01,4.172575917892182296e-01
1.481779721719863295e-02,4.554166830112522102e-01
-1.743237960702147538e-01,4.244403641721787301e-01
-2.288583167459778411e-01,3.343117913981734635e-01
-2.648582883472643812e-01,-8.288359769567112123e-02
1.743848059936772277e-01,-3.132460558245737658e-01
2.570658382258941832e-01,-2.517682167112519909e-01
4.316126795791966897e-01,9.395019827941181179e-02
2.153267179366221140e-01,2.930370797183905474e-01
3.137230014771718589e-01,-3.275206777763815802e-02
2.050402030904787676e-01,-1.980930848725359281e-02
4.279406156803912398e-02,1.232258034197082075e-01
-1.842185306092971042e-01,1.091352795195729281e-01
-7.220009544602379314e-01,8.305866109025223931e-01
-1.062257861617460719e+00,-3.927252911182359252e-02
4.729252856266474847e-01,9.486614871989275111e-01
-2.969514589088026457e-01,9.521061523320457631e-01
-9.707331380466281967e-01,-4.168941295099336253e-02
-6.411880923517814246e-01,-7.575690770746074110e-01
-4.336370301004912053e-01,-8.132910122089376248e-01
-5.841246020871544431e-01,-6.994940902806371374e-01
8.153660628257768384e-01,5.965825645622492290e-01
-3.640750041531327641e-01,8.331576726911543718e-01
-6.762362716799700246e-01,4.938076018465634154e-01
-8.218564628944662331e-01,-2.469077049972662544e-02
-7.338254860413180314e-01,-2.862548280215598262e-01
-1.587464543741307632e-01,-7.721715116475463825e-01
1.327021058626772221e-01,-7.904469179210658059e-01
2.169353687051031043e-01,-7.995781721029556754e-01
3.281143859931104356e-01,-7.616868155426906872e-01
9.013047042176908219e-01,-8.148749999065824090e-02
7.379264685613503572e-01,5.209172452004418030e-01
6.730486339219290404e-01,-5.137050462398592421e-01
5.297680579414364432e-01,-5.675884772859886018e-01
4.323154665773138450e-01,7.407323043526682360e-01
-3.955427794887708681e-01,6.641394048539672745e-01
-5.444582108411212262e-01,-2.757842542464058466e-01
-1.385071148284403031e-01,-5.738715360217148120e-01
-3.578650236927556350e-01,-4.529720751485707964e-01
1.166646039379263949e-01,7.305214898183173267e-01
3.257860684495132442e-01,6.443856254184663346e-01
6.239979412586258434e-01,-3.186765798550812989e-01
6.456038909749863830e-01,1.072322829088023788e-01
4.096329577476950923e-01,-3.505628772644514002e-01
5.359919542143768423e-01,-2.139501043749932052e-01
5.590166844991310002e-01,1.693066567772815167e-01
5.293165746163880359e-01,-7.189349403507359904e-02
-6.127925979852042460e-01,7.402825964070057496e-02
-5.397218748398342480e-01,2.599648877195522845e-01
-4.057130562959180842e-01,3.954999773364556437e-01
-3.476968800059870301e-01,-2.045016224881277822e-01
3.316150226106730492e-01,4.568579479211096750e-01
-3.159371954838376961e-01,3.082356552887758339e-01
-5.142786159872726054e-02,4.956658499986204003e-01
2.393324138936894774e-01,3.850620767525610999e-01
8.209871519543568419e-03,4.216499430243884072e-01
-1.462088098627999655e-01,-2.359862752155074683e-01
2.751501327230435404e-02,-2.770923196369501906e-01
1.780745473908414422e-01,-1.711965725388820969e-01
-2.201818447873428175e-01,6.862131692200819366e-02
-4.012653412313660350e-03,-1.146552922291964316e-01
1.476887272913649518e-01,1.789882655123015975e-01
5.387121752233287042e-02,2.085892388090732907e-01
-2.414606284118975266e-01,9.783388831599880708e-01
-8.116799842718279701e-01,-5.820451781042503825e-01
-9.567024775634861422e-01,1.244103905668146465e-01
-8.229128541512447104e-01,-4.276309976263477086e-01
5.304297556333541219e-02,-9.379141968011924790e-01
3.105125969782888129e-01,-8.961564292955320754e-01
-8.685844964797156953e-01,2.244094086169386437e-01
-8.565273822474577248e-01,1.088648734652810160e-02
-6.292724141869615595e-01,-5.785523072166052216e-01
1.203305936608042304e-01,9.365144405460789079e-01
-5.250486616718976762e-01,6.502197446015913762e-01
-4.693626864402826726e-01,6.885877174930545852e-01
-6.821380820612729101e-01,3.945693192453492149e-01
9.573739300272178232e-01,2.148549811612011570e-02
7.997978014278587233e-01,4.789637550152187617e-01
7.633300451898850092e-01,-4.648125748384779876e-01
4.631343541945680542e-01,-6.882636372445656292e-01
8.636289564895025528e-01,1.010473906831547419e-01
4.763371123089033543e-01,7.289240661197153859e-01
2.757428786682353250e-01,7.795729811963083566e-01
-4.789635427847234173e-01,-6.005594318613557414e-01
-6.077657185720446442e-01,-2.228665130695617613e-01
-1.392975384032534847e-01,-6.815010621749814090e-01
-2.649277983812676207e-01,-6.295341030871227650e-01
6.576556693649185936e-01,3.780512498882077632e-01
6.794370782718391899e-01,-2.463261128580990778e-01
3.553599886926981366e-01,-5.429607458364512640e-01
-3.053894079822488394e-01,-4.673943795322937911e-01
6.526796627365206716e-01,1.543147340667766210e-01
1.147497880029029194e-01,-5.291468809160400077e-01
-3.255218508094654961e-01,-3.148485596767626182e-01
5.006443069448881511e-01,-2.901240057291669672e-01
2.432713457831758574e-01,-3.673434242314995157e-01
4.841810881877621764e-01,-1.297036698442368130e-01
-1.592950027628790843e-02,-3.430414687477391644e-01
9.803308461436420485e-02,-3.219984415887247042e-01
-4.681545662733736513e-01,3.802750968855355684e-01
-4.522296675820083323e-01,1.484499478411765439e-01
-2.391856070582304150e-01,5.759040299683038100e-01
-2.724290329318985581e-03,5.846080933858317508e-01
4.071850913551469664e-01,4.524817149663130089e-01
2.566562748936903615e-01,5.295949913578047452e-01
3.783322935787864494e-01,5.164237954032600830e-02
3.479254132195792604e-01,3.058911253411690234e-01
-3.748730999478402381e-01,3.477546907392916054e-01
-5.096470086139779851e-03,4.178141144655258543e-01
-1.911981432983602125e-01,-4.625977470621819854e-02
-1.984792561202341765e-01,2.191451838689239817e-01
6.240465617848873353e-02,2.738415449409289937e-01
1.597982879880202323e-01,9.390618468301095700e-02
9.573105142643474341e-01,4.082596794517704408e-01
4.986702205036183111e-01,8.030619552572300091e-01
-8.320783125100186250e-01,4.970006597799263570e-01
-9.565873962116999696e-01,-1.413234945759009042e-01
1.203624402662623882e-01,8.843073707896719204e-01
-8.858488364811214488e-01,-2.817789931643983059e-01
-4.584348949268832740e-01,-8.376850664060265794e-01
1.862002586074131549e-01,-9.355924552487192569e-01
5.830710486577157514e-01,-7.055109768858836006e-01
4.786543407869308653e-01,6.738178694715750705e-01
7.265852489019271054e-01,4.271384191604356562e-01
6.792673316142811002e-01,-5.266245267280138531e-01
8.164797046676153247e-01,3.557977587310750308e-03
1.837854182994639457e-02,7.989156640698042988e-01
-8.569952281757131640e-01,1.934260425373828252e-01
-3.202911391648200490e-01,7.649654461579878939e-01
-4.842866257390073814e-01,6.375631678462423402e-01
-1.984970562453591547e-01,7.081687510315771705e-01
-6.064389740474680490e-01,-6.075671232734429772e-01
-4.908702581105939267e-01,4.860343113605762877e-01
-6.748099160532476937e-01,2.575106216973317430e-01
-7.010559621110711293e-01,6.598750467032360456e-02
-3.105797700121333271e-01,5.691846072627102515e-01
1.692712382890711187e-01,5.607803487879151616e-01
-3.418589590362758335e-01,4.508383494499637600e-01
-5.545146278176210641e-01,-5.016115800657864332e-01
-6.018732552481986797e-01,-2.219094843499183067e-01
7.043865000219953210e-01,-2.340791542769052047e-01
1.452507133977319898e-01,-7.756753247554376562e-01
-9.795579053923381130e-02,-7.136116689026311688e-01
-3.376285196266910482e-01,-5.634716378474504683e-01
6.610544904699807711e-01,1.910977520886600334e-01
5.674550755433924731e-01,2.225625536765731272e-01
4.017442956437842771e-01,2.951823214141978680e-01
3.548380093706464122e-01,3.257077284182385846e-01
5.507693363800553188e-01,-3.814501183871765733e-02
4.957789528958718717e-01,-3.630531872242110381e-01
1.167020320129714267e-01,-6.390241514656390676e-01
-3.864580132520577527e-01,-3.224799204863275093e-01
-4.066031303471961955e-01,-9.795221444588728121e-02
3.739899896988628791e-01,-5.206525180406111619e-02
2.335364185928074932e-01,-4.816231323949439203e-01
3.068292189851330454e-01,-3.285769460554568977e-01
6.761838593546652676e-02,-4.483463378757999163e-01
2.217565359370754496e-01,-2.616667411890251649e-01
-5.247389582720111967e-02,-3.139460896773342835e-01
-2.786606927852876558e-01,1.740838677717032046e-01
4.322457582590649716e-02,-1.564287048547517434e-01
3.155852962137523782e-02,2.046301296665744562e-01
-1.630419215190730131e-01,9.900204407928422934e-03
-1.070942101888574971e+00,1.779016348964856942e-01
-7.603085654070642629e-01,7.256073086615926204e-01
-9.911889525376117449e-01,-3.269218137918892264e-01
3.516917352561290122e-01,9.410116739501392935e-01
-2.097987203773786224e-01,9.516631633587185890e-01
9.651359422205566529e-01,1.127963953647196788e-01
-5.154047701210209276e-01,-8.460317942953705650e-01
5.544168735306423401e-02,-9.334793181679857943e-01
7.589969727263889965e-01,-4.976485838255815808e-01
8.906542803512838002e-01,-1.975634004184230741e-01
4.930812142899795858e-01,-7.169066600111740906e-01
8.142947288590829391e-01,-1.456975168200060067e-01
8.235180484649027299e-01,1.648472555934434036e-01
3.629565636413152885e-01,-7.217737438598388344e-01
-1.583181680086445942e-01,-8.224747321731384897e-01
-4.636417113351982699e-01,-7.571939413370829541e-01
-8.212453187404525901e-01,2.502840166985691450e-01
-7.932163575403025080e-01,-3.031064870254159271e-01
-7.632139625945005487e-03,8.763231100017476738e-01
-5.396301624048277512e-01,6.128042494263366002e-01
1.150240056101398123e-01,8.144779644929118767e-01
5.069965633073936218e-01,5.874163865780953619e-01
5.221709891336401288e-01,-4.346410774196932114e-01
5.483780712559082060e-01,-2.862981290691993808e-01
-5.410668066353627736e-01,-4.353722654008961856e-01
-3.494518586496467294e-01,-5.553370414845824055e-01
-4.628544619896632906e-01,-4.567320728685273501e-01
1.586724952375680175e-02,-5.751298418843585614e-01
2.593075749073231462e-01,-4.657931894276344242e-01
2.723319566841704842e-01,6.495506665057659834e-01
5.016468540455448766e-01,3.945286245061189745e-01
5.678610505170186284e-01,1.758982194422263612e-01
-6.569476930032052131e-01,2.357770066113947308e-02
-1.889529201247741874e-01,6.473965045459535439e-01
-4.063090008613811643e-01,3.950728470123588409e-01
-5.195602057734848289e-01,1.635999749882886545e-01
4.816400058293767161e-01,1.225341186714107300e-01
9.153032343871950194e-02,5.514468421953472310e-01
-1.004482357514585450e-01,4.831395823027979097e-01
3.198595805704371187e-01,2.651919373503322519e-01
3.507950194291830082e-01,-5.577368996486143510e-02
4.274525460186205661e-02,3.703115879372929076e-01
2.791995302973432000e-02,-4.427670365882762082e-01
-4.759321619399651815e-01,-1.314427178322672141e-01
-2.715876591053183464e-01,1.445469278738452656e-01
-1.197120862105870293e-01,1.945519346168360086e-01
-2.319753216470478718e-01,-2.466346831591634259e-01
-2.916611079608117385e-01,-1.071182036686415262e-01
8.623552249183805141e-02,-2.941960165765378915e-02
-6.377469721630044108e-02,-1.205898975562911951e-01
-8.976104616410383041e-01,4.910330503529523050e-01
-3.518118219557185289e-01,-8.997036491850013418e-01
-8.403594849199185202e-01,-1.910709500994323684e-01
-6.299136099369184727e-01,-5.986542813043028710e-01
-5.806411308234411539e-01,6.784588445077773811e-01
-4.727851378702090934e-01,7.093911586270585934e-01
-2.729480262087783521e-02,8.824044384524512008e-01
-3.209357983801123387e-02,8.310456853646471798e-01
-5.992217117423713768e-01,5.071880190250074305e-01
-7.085305538915086521e-01,-7.085136330681152117e-02
-7.024536052751796378e-01,2.506528069037149836e-02
-6.426619127488634176e-01,2.897071689307920694e-01
-3.233010894667650015e-01,6.275585636074337836e-01
2.470732509266632404e-01,7.296877251155549082e-01
4.147869899487804934e-01,7.076678275603229817e-01
5.582299560631233115e-01,6.384483051375056117e-01
8.146309292225807352e-01,3.764481919915010355e-01
6.543286209679353149e-01,5.103502183738990450e-01
8.514415754748974052e-01,2.101385858297396825e-01
8.768522455696148299e-01,-3.303076955573545637e-01
6.680426659826504965e-01,-6.869939283823222054e-01
5.581578217945070142e-01,-7.506664743847387689e-01
8.173709455779338828e-01,-3.767381080927682535e-01
7.818811923147210574e-02,-8.701445702724742715e-01
-2.495033565939301645e-01,-7.523015292665745646e-01
2.957631724222813396e-01,-7.970418370015126541e-01
7.611612775869188718e-01,-7.450909956608561813e-03
-4.875979848946946360e-01,-4.620065197170126203e-01
1.370286042606299604e-01,-7.141771598921886621e-01
2.981056303680221786e-01,-6.247626100661164417e-01
6.507478853544625963e-01,1.219488088795225716e-01
-2.781499830606355417e-01,4.406659826486067355e-01
-1.143232609896165965e-02,5.112120561835442611e-01
4.365379877863067026e-01,3.902816209758478427e-01
5.920033857601537663e-01,-2.072706752166863509e-01
-2.422497338658761989e-01,-5.266198760551722424e-01
1.021915171141307005e-02,3.757827505434135906e-01
2.994294465703002395e-01,3.056457593247641213e-01
3.170164403963674493e-01,1.811312545675535235e-01
4.042263575567185963e-01,-1.978167258605766365e-01
3.624048185348181517e-01,-6.732574761808866881e-02
5.714391420160332136e-02,-4.845194125390270834e-01
1.561500334765386910e-01,-3.500685802972212102e-01
-3.184740639760345604e-01,-3.134097587092941062e-01
-3.069751114918296553e-01,1.354326711657131144e-01
-3.610085370643913993e-01,-1.458898147957101155e-01
-2.911139727036285429e-01,-9.079558536941904900e-02
-1.473145745648972993e-01,-2.625967796011695610e-01
-2.073266943400736001e-02,1.432091363360946112e-01
-9.656990559333670805e-04,-8.352050730360206787e-02
5.357339297868713990e-01,-8.778313590636394048e-01
9.657497941706322253e-01,2.513785070309713099e-01
-9.530924546407144593e-01,2.569534317812688373e-01
-7.674758483611062720e-01,-5.293514709984800115e-01
-8.452731945088785004e-01,-4.059401270785357729e-01
-9.249737936405215688e-01,-1.494764060599098332e-01
-3.088747519672538355e-01,9.160639696413307442e-01
-7.801216031764820480e-01,5.036507270547008197e-01
-4.067220916213615811e-01,-7.554986316612501973e-01
-5.874466723178671801e-01,-5.635857929522840593e-01
-1.609127416937731758e-01,-8.072037550954540563e-01
1.478940148928232501e-01,-8.120594519615644824e-01
-6.270242253727543735e-01,-4.115010909291109131e-01
-6.476128896294413018e-01,5.687877499128725090e-01
-7.389964977355288900e-01,1.543269057493133756e-01
5.218667915929732226e-01,-5.686947865953428938e-01
-4.361965975753507446e-02,-7.109539255887200593e-01
-2.934221753657643150e-01,-5.966522159841465278e-01
-5.425009597027148356e-01,5.627473558701466816e-01
-6.463596141132961215e-01,-7.844604255621465128e-02
-1.250620629543204854e-01,8.008452257259311979e-01
4.830350679026931826e-01,7.016213434680145244e-01
6.265462416312955751e-01,5.748507168625409669e-01
3.127132492765370420e-01,7.480856465079943618e-01
6.883004047966021499e-01,-3.042870078228045450e-01
7.606617388157931314e-01,7.284185957603001027e-02
6.809183905405366000e-01,3.255142832012135612e-01
2.938891292654715048e-01,-5.490194556175492790e-01
4.366612836727227220e-01,-4.401451842604298115e-01
-3.525532743053313989e-01,5.722270458829624706e-01
-1.373325045715102083e-02,6.503791725095748877e-01
2.286540571138542532e-01,5.992485497085311419e-01
1.685128154160321079e-01,-4.988666920644396208e-01
-5.001424029045949127e-02,-4.781492979193734949e-01
5.721024425260905488e-01,-4.276086602356323797e-03
5.447987975642715197e-01,1.392750871815143510e-01
4.280132895632589585e-01,2.749134364602107139e-01
1.417746597126445275e-02,5.348411819472879136e-01
-3.593740000627339559e-01,3.314578422222851928e-01
-4.012800658123950592e-01,-1.005337247270729067e-01
3.889759257631495992e-01,1.292530196588371205e-01
2.453246817286401649e-01,3.367043476024759729e-01
2.455091388456756285e-01,-1.695223320045835813e-01
2.197200434918637202e-01,-6.558606495633531597e-02
-1.056724806956997748e-01,-2.190902637769855388e-01
-3.194492057226716031e-01,9.336475852829174971e-02
-1.680801196625866245e-01,3.168932988264874240e-01
1.984437883235907508e-03,-1.158275708153549619e-02
-1.807514247096308480e-01,9.006578461688893866e-02
3.475134844697156528e-02,2.728954883923755959e-01
-1.020281222057229931e+00,-4.719760706955569152e-01
1.637866361339734289e-01,1.048064518733665684e+00
-7.222142701381746299e-01,6.866078857994399876e-01
-1.010627425007820213e+00,-1.681197672577119245e-02
7.146871656616237134e-01,-6.708019177676661782e-01
9.562455400088581969e-01,-1.615355864095445737e-01
4.925387944174017818e-01,-7.772354047663202481e-01
1.339709624197157334e-01,-8.747113042216296819e-01
-2.231860316713355219e-01,-8.549263866102924103e-01
-3.247214522095492883e-01,-8.126712206403982064e-01
8.926962386396111171e-01,1.540342059591265911e-01
7.541521817091769719e-01,-3.627284260894472756e-01
3.699544753641992312e-01,-7.033650446326787931e-01
7.959498767544241904e-01,3.519853907151204164e-01
7.893220927069142245e-01,2.223819298433085123e-01
7.474904408690473678e-01,-9.264734790622904115e-02
3.117174814295479157e-01,8.064260186744018899e-01
5.898865736018941153e-01,4.909624156347579538e-01
4.455653191754982978e-01,5.582129618962429207e-01
-6.277883793968652704e-01,5.583155871578892038e-01
-3.392289374741417340e-01,7.563487614465627118e-01
-1.071324218099993647e-01,7.973667741835057665e-01
2.456249925294814174e-01,6.526135153881243989e-01
-7.134919507273237427e-01,-5.188121565109753419e-01
-8.172686084830131925e-01,-1.001989237324770049e-01
5.278229607728657236e-01,-3.125764459592416111e-01
7.569336753830149811e-02,-6.873015930923537242e-01
-5.074222427043286743e-01,-5.707661184978313207e-01
-1.059742230652849920e-01,7.177059556034831589e-01
-6.244761548054170719e-01,-3.930120536811373411e-01
-6.913400872322184032e-01,7.886028244360324124e-02
-1.204928923678931854e-02,-5.982530268680407159e-01
2.309625984518416109e-01,-4.513966460298434735e-01
4.528459953152241813e-01,7.205714229564869067e-02
2.509148812886399238e-01,4.011020038197691262e-01
3.665593845804581141e-01,2.182024038909551877e-01
-4.950411330654335695e-01,3.930553049720701964e-01
-1.652900601014766768e-01,5.261899682521616883e-01
-5.308146095946331133e-01,6.547375111171907514e-02
-3.437981037104720361e-01,3.813708407406745104e-01
-2.537689152730845388e-01,3.209472717788293128e-01
2.853098277114320958e-01,-1.493267807252875445e-01
-4.190703967335141639e-02,2.073716234129114322e-01
2.276890950774524969e-01,-8.307558871835037800e-03
9.519400805142744226e-02,6.450538322059572172e-02
-4.586686248366893537e-01,-3.090455020386165264e-01
-4.313742357349729661e-01,-2.292140046117082663e-01
-2.511125332665678500e-01,-2.152600397030157153e-01
-1.236364454527795476e-01,-3.412858285524797419e-01
-1.593060423042835239e-01,-2.792715530398401924e-01
4.242010188096000389e-01,9.350680047236930026e-01
5.991877560196152697e-01,7.819470508363460803e-01
-7.488950867984405235e-01,-6.916706857325216617e-01
-3.276038739699090874e-01,-9.203909689062421684e-01
8.015233067709081061e-01,4.527159442645066201e-01
9.265615079136637622e-01,-1.112506571311929204e-01
-5.282180528212928605e-01,8.388180427573139752e-01
-1.000081252688629130e+00,1.391244562772727955e-01
2.627721622290398740e-01,8.014581888041021340e-01
4.726208026478841140e-02,8.434211624010775621e-01
-7.226245616380282399e-01,6.036623594905554668e-01
7.988627535776141597e-01,2.644099217809166014e-01
-4.594809802592362269e-01,-7.350318489539575673e-01
7.719775969911728541e-01,-3.686750531725814239e-01
7.659868684903101688e-01,-1.904585323813733078e-01
3.375931146568625363e-01,-7.657896677821222076e-01
5.424584950113658932e-01,-6.269373377856222174e-01
6.020245600776301664e-01,-4.999937582689525373e-01
-8.923630897923078287e-01,-2.373745674750770696e-01
-1.917690193931552434e-01,-7.595038647315548452e-01
-8.695135560272746478e-01,-1.298379304422270508e-01
-5.359685384077658155e-01,6.303130756621039277e-01
-7.201414865280266753e-01,3.963988197701793226e-01
-2.739073257152158103e-01,6.765853816128655218e-01
6.031070550157877630e-01,2.424985394386314497e-01
5.958570191899935642e-01,1.247331638496183559e-01
5.259357621360440938e-01,-2.824078490224881666e-01
3.002604776951589005e-01,-5.497090311422011544e-01
-9.280853924227126794e-02,-5.788556051961765148e-01
1.110471187748706262e-01,-5.396305106744374580e-01
-4.274690940002213169e-01,-4.187735962336702200e-01
-6.913369396820837620e-01,1.465005238742819460e-01
-6.056070077059179102e-01,-1.757282741339952215e-01
-5.534393102230403816e-01,3.073286315663366630e-01
-5.585859003877250428e-01,7.865328153199653560e-02
6.184044016552937839e-02,5.908568744217617130e-01
2.667756367373861348e-01,-3.621815893989895896e-01
3.581047928134377112e-01,2.829825566246776392e-01
2.636006679801313202e-01,4.092827662729455751e-01
-3.284945747251567516e-01,-2.408345645102334120e-01
-1.926018816775653675e-01,-2.785956305208975303e-01
-6.769245405875944956e-03,4.262515752371470734e-01
-2.861425923696890861e-01,3.148822488958836208e-01
-2.858123493507537249e-01,5.966015405615392869e-02
-2.539009382978216212e-01,1.744881889935710473e-01
8.717886363603677413e-02,3.312004081983374038e-01
2.174885953292189367e-01,-1.923653654029456039e-01
5.444258944468805678e-02,-1.377004865234553177e-01
1.765121462028777510e-01,-2.727110791258951020e-02
-1.265612088838714844e-02,8.819802855557483390e-02
7.131342130518896205e-01,8.489537873576946669e-01
-6.893402285953522668e-01,7.893338154042948140e-01
1.703978715207404571e-01,8.901591878335018970e-01
5.777456990339933235e-02,8.901965805645610796e-01
7.769222866374753123e-01,3.724404654036009843e-01
7.099244930105446105e-01,4.771757005303583488e-01
-7.596057886169644835e-01,-6.961316955666421169e-01
-9.410481246012438739e-01,-3.937629839860080638e-01
-4.549330420059651825e-01,7.766456566204088530e-01
7.978461081078864758e-01,9.823388639429425639e-02
7.682964263510904113e-01,-4.639205425355928392e-01
2.418972237757136545e-01,-9.186973111295561045e-01
7.809890521152259568e-01,-1.170269389562051260e-01
5.482589839298263046e-01,-7.053379680557494424e-01
-8.669763035267813445e-01,-3.431323499842890978e-01
-8.940782671748042088e-01,-4.227003255679527560e-02
-4.199376876366683886e-02,-9.059568886867013227e-01
3.132243858325285402e-01,6.333905767502416850e-01
-5.697720202732116102e-01,-6.252044477763288866e-01
3.067032277832194148e-02,-8.082655533822533656e-01
4.948325110898768031e-01,-5.823175726549405518e-01
5.991119937445178456e-01,-3.607424209181699926e-01
-4.959845128974471051e-01,-5.843873309475960953e-01
-2.374060803657841445e-01,-6.430110160956632459e-01
-7.872667288006938990e-02,-6.558618215869991275e-01
5.563256175354077682e-01,-7.344199818703206484e-02
3.108134443054282881e-01,-5.128858227855088714e-01
4.706473646881818018e-01,-3.006012530977307806e-01
4.012279947412764614e-01,-3.043106983944344202e-01
4.377618098016658466e-01,1.761435082169733324e-01
3.970020283781819925e-01,3.004745481752615355e-01
9.282669096928494734e-02,6.080201351545950761e-01
-5.184460590957824522e-01,6.286065225266972423e-01
-7.524535250168772338e-01,8.390477380241129213e-02
-6.339066012560196084e-01,4.045162462935341652e-01
-5.277509564563191979e-01,4.762833325263778894e-01
1.469882746791904837e-01,4.245524801207471444e-01
-1.720749975585781633e-01,5.056363760494594350e-01
1.507337520820523358e-01,-4.331816202352670730e-01
8.725069293395344705e-03,3.922942816362547380e-01
-5.689309372287765232e-01,-2.902557880150519187e-01
-5.437862152076812228e-01,2.351613040180690894e-01
1.387226878095289828e-01,-3.595579078517330014e-03
-1.662766103000992146e-01,-3.874268977895462540e-01
-2.321637985765055354e-02,-3.090731998194751751e-01
-1.289798792130294469e-01,2.093762661302070172e-01
-3.168042576699018897e-01,-2.348271682151437112e-01
-2.915281856821253514e-01,1.096382753117833703e-01
-4.566183470317414783e-01,-7.015255876415672776e-02
-4.370370966751501718e-01,2.744039486244357826e-02
1.011891833295773147e+00,-2.269474556914488073e-01
5.677278020204699072e-01,-8.483516128185211169e-01
7.100110294185213444e-01,-6.856997636516618533e-01
7.359328970494345423e-01,7.021197667582179669e-01
-6.871796110744420039e-02,-9.382996042076612309e-01
-9.705042147601138369e-01,-3.166699714146553601e-02
-9.437205879752762483e-01,2.159320115232711279e-01
-2.258877724335478787e-01,-8.421581338482070356e-01
-5.568675657614808872e-01,-6.357170214372073191e-01
-8.035261504962828427e-01,-3.303778018991748167e-01
-7.105994255022867190e-01,-4.397583967978654362e-01
2.786164612795904438e-01,-8.216520459099938556e-01
8.067196809277646929e-01,3.360492000950223157e-01
8.386339417694931297e-01,-9.004739470513190014e-02
7.221333065006715901e-02,-7.677618412213322863e-01
4.337771766506339222e-01,-6.258632656741499600e-01
1.785954444300980326e-01,-6.917754383634701076e-01
6.856114420573161672e-01,-2.919748298625223226e-01
4.498991926025617816e-01,7.621381030439535742e-01
-7.635548526393295399e-01,4.559757674999981303e-01
-1.087845782324563665e-01,9.171672885423635124e-01
3.639847827601170455e-02,8.570817480338035477e-01
-7.693035634410549939e-01,2.741804674307989909e-01
-4.004419992798879391e-01,7.281870441852698050e-01
4.703003403870575916e-01,5.718608067788274463e-01
6.815290251543181244e-01,-5.097946429062792575e-04
5.626357276263359575e-01,3.482714902359835829e-01
-2.012684139866445787e-01,-5.434054789394786589e-01
-4.297463185079488657e-01,-4.159882580012145281e-01
7.949616613267060372e-02,6.453904960491604337e-01
-5.585331687828775094e-01,4.027460702249687219e-01
-4.095067804465072347e-01,5.649710130898731864e-01
-7.200959287114394591e-02,6.315203390434952491e-01
-4.442442128296771875e-01,4.270058800388933373e-01
5.256174160349048607e-01,2.774449191764076852e-02
3.980023244939858151e-01,-3.148415364565733676e-01
6.420139382764789016e-02,4.591412841139091428e-01
4.424393858708916549e-01,-4.270362680657578680e-03
2.633797930422683842e-01,2.658311666045440891e-01
3.241286970678915469e-01,9.290459584809074300e-02
3.128506638168065263e-02,-4.325240721091909157e-01
2.152764941559056899e-01,-3.082682584295287631e-01
-5.566830247212238847e-01,-9.328935079963608656e-02
-4.465496118447427332e-01,-1.889379137985736368e-01
-1.730400714011019192e-01,3.749927725580225468e-01
-2.396930608196734258e-01,2.799285427596364118e-01
-3.743841348321105822e-01,4.859616059291890083e-02
-2.205768286526063882e-01,2.539463506862933012e-02
3.673940550055219273e-02,-2.591476478043120979e-01
-1.456350505276360861e-02,-1.114354705542289631e-01
6.682330498358908244e-01,8.630922079788960755e-01
-1.099631741214542657e+00,-1.649174722523714109e-01
-2.771032851805803679e-02,1.013644967374239148e+00
-6.884168293010590745e-01,7.694707455138666274e-01
8.167314458007698397e-01,4.643004418791968901e-01
9.066116307995478740e-01,1.634084775401029588e-01
9.199168493611182829e-01,-7.088653461250032928e-02
-9.073978563375237893e-01,-3.088993730631901524e-01
-7.687322474367281888e-01,5.058433279469728427e-01
8.223399347279927163e-01,-4.257432059167014504e-01
5.272159994635055025e-01,6.463748538808226085e-01
5.608448135900425680e-01,-7.447117188419036804e-01
-5.471488822798610263e-01,6.266472049284619317e-01
-7.583177386550024046e-01,2.268655182571983897e-01
6.320798032654585674e-02,7.455857510836217950e-01
-2.201139232800703449e-01,7.144520978365249686e-01
-5.977847159170470714e-01,-5.918312108729034682e-01
-9.354986823231152548e-02,-8.569367069254876235e-01
-2.608444287277225659e-01,-8.021583922125061772e-01
2.563121246891603700e-01,6.580236503607242993e-01
6.568010345651613680e-01,-4.329636532558723827e-01
2.122638198153575240e-01,-7.852684922473738283e-01
-7.030527855372071810e-01,-1.542518834682977957e-01
-4.288003295967256490e-01,-5.970464309172573980e-01
6.095786865122576614e-01,-3.688639806070685007e-02
5.235683482624772234e-01,-4.015386825581033214e-01
4.593140966999196828e-01,-4.802405554565162826e-01
2.365774561607598137e-01,-6.373112722903924166e-01
-4.851200131306768748e-01,-3.287160720139253867e-01
-3.139916507518967781e-01,-4.667901632545742308e-01
-1.388118541886657620e-01,-5.390990001301629864e-01
1.786787822121438940e-01,-5.360550540556295873e-01
2.527784104097404172e-01,-4.421729059601832157e-01
4.239332201705766079e-01,4.039728173714953741e-01
4.568264905520021402e-01,2.314192962389637065e-01
4.479156035101964362e-01,1.109546897250697078e-01
-3.372810552984529253e-01,5.229164185013561728e-01
1.265925675845970544e-01,4.900382590054704335e-01
-5.212763704564612466e-01,1.043820652687817985e-01
-4.474188340663758368e-01,2.059637690812404220e-01
-1.669921595980646545e-01,4.841967265237848150e-01
-4.344171578816189982e-01,5.744101851269795261e-04
-7.954689439050241506e-02,4.324223002512547764e-01
2.761930393551536578e-01,-5.920800131021340673e-02
-1.438843990140793450e-01,-2.249072754728161094e-01
1.445203458696335541e-01,-1.643536717556502713e-01
1.499518376226235683e-01,-5.000281391983017742e-02
-1.947736359834066344e-01,-7.126228044970106534e-02
-4.272426181405907832e-03,1.841385883969040016e-01
-2.287860308651652186e-01,2.605231700241739112e-01
-1.576142285057700043e-01,1.132110102376098437e+00
1.131413644586040324e+00,7.299990846567437630e-02
5.861327532112702299e-01,9.236683261544592627e-01
4.580696558013174768e-01,-9.656920272822206996e-01
-6.938686437171646126e-01,-7.569361166216133086e-01
-9.479583151961531451e-01,-3.388792972986544583e-01
1.017203308161712894e+00,-2.276792195852938849e-01
6.218664188737770271e-01,-7.616815481600440751e-01
-6.594646485462447583e-01,7.441628925341563505e-01
-3.533900186050349390e-01,-8.576688511561519901e-01
8.756346051033963018e-01,4.181365283472020522e-01
-7.486997497405915025e-01,5.116648561782434212e-01
1.433435099692643433e-01,8.993007386437111839e-01
-1.488818967911570076e-02,-8.472993693191827047e-01
-7.760825803376306675e-01,2.028373993392757479e-01
-3.857389123748078963e-01,7.496069253553135914e-01
7.773936389004455494e-01,2.076692236649299306e-01
6.459801591397202891e-01,-4.762061902667679147e-01
-6.108719916781109038e-01,-4.517813363769756507e-01
-3.331538618261095652e-01,-6.401941427934620954e-01
-6.478824322304508332e-01,-3.193280189300087835e-01
2.149562467568081614e-01,-6.757497336832886115e-01
6.421247619031350551e-01,3.721558248644521449e-01
6.603689699746831954e-01,-3.354724904714560807e-02
3.624780567986445878e-01,-5.236115311737989941e-01
4.628963947327574546e-01,-4.285837508475586199e-01
3.131220651311600323e-02,-5.729501644848985498e-01
-4.633459710490435146e-01,5.352575829687390430e-01
3.157530538413664822e-01,5.925419583710421767e-01
-3.674231468570313824e-02,6.666910478821924668e-01
1.140836832352503938e-01,6.161628348152904389e-01
-3.258019524483310447e-01,5.510628378180226772e-01
4.465073001091274807e-01,-2.080888249147186952e-01
4.530078639502745363e-01,-6.258000984017128565e-02
4.604042628281284077e-01,9.213039603441849912e-02
3.589644696192765827e-01,3.508137203692140438e-01
1.775794797628807153e-01,4.397944945640184788e-01
-6.265531327926977534e-01,1.374444618074549540e-02
-5.798262585433502370e-01,-6.076820989678465706e-02
-3.702962599390340892e-01,3.588274018825757805e-01
-1.845497932375162187e-01,-4.123723097750992550e-01
-2.911554485919775614e-01,-3.791197502911791140e-01
-3.972829499749155890e-01,7.059540966484810498e-02
-3.158414445784206159e-01,-2.109271353297568763e-01
-2.212531706353389471e-01,3.325632290036389938e-01
7.781086983122252609e-02,-2.918029524023958432e-01
-1.063829664445213458e-01,-2.116791536808491081e-01
1.650478457642739760e-01,2.173048585762185625e-01
-9.326937510148090860e-03,2.974610830615594809e-02
-5.253350504225134943e-02,1.694892416603135943e-01
-1.840104754233813367e-01,-1.099044994033427702e+00
9.909749298175957177e-01,3.129303616946912392e-01
-6.044185277034840320e-01,8.757350790938648322e-01
1.311622447803227620e-01,1.015563006439052618e+00
6.491646678777021062e-01,7.695348371259811415e-01
-1.053067142040465809e+00,8.468747985257388255e-03
9.246222037211988543e-01,-2.085514476924576199e-01
-9.014189201321336498e-01,3.740623300097461468e-01
3.951928837521961890e-02,8.695932413594033017e-01
-2.125060714188695687e-01,8.553357270985859628e-01
8.827970106095021086e-01,1.463806358310657807e-01
4.239003710739974173e-01,7.179369011331365735e-01
3.898826312052010579e-01,-8.099180115087293297e-01
-5.496302446029877053e-01,-6.809253002023077928e-01
-7.759917144590862126e-01,-4.343456331226559497e-01
2.063636588762886304e-02,-8.435232972788113681e-01
1.653650949510835633e-01,-8.148598330024987568e-01
-3.154796907874913847e-01,-7.368088346908329145e-01
-8.554149564393679350e-01,5.363833194089820400e-02
-6.516450657101323651e-01,-4.118888333100563792e-01
-6.426750195989211489e-01,-3.658245416594133603e-01
-7.550233021033717629e-01,-9.507637394370942185e-02
7.605507778262152740e-01,-9.216719242285524583e-02
5.372978653825152273e-01,-4.637569902898829310e-01
-1.833697120777756095e-01,-6.168574937153560311e-01
3.136978051637036580e-01,-6.009797636229113893e-01
7.199365398516309744e-01,9.637845270355639704e-02
4.772798504709699907e-01,4.975900957671540170e-01
6.086322243855332159e-01,2.633254243976473341e-01
7.258222316993201417e-02,-5.770768943899715619e-01
5.565149564186412379e-01,-1.792195783252687469e-01
4.410154732868600269e-01,3.352875633200818606e-01
1.075867322425447248e-01,-4.408792031220619689e-01
2.548786336435911459e-01,-3.357009540166117079e-01
4.191291870367270800e-01,-5.351824774212133456e-02
-4.868819287145432217e-01,5.275683952408720678e-01
-5.897393879426205965e-01,1.839726960134218936e-01
-4.197013884284114815e-01,4.665696581476536653e-01
-1.513772879195794396e-01,5.256091685125948709e-01
2.669537613814875754e-01,-1.755758752329732997e-01
2.916045885244150648e-01,1.496352986319272882e-01
1.233510835124972671e-01,3.212955129632062423e-01
-4.094079494837054578e-01,3.627301117049496759e-01
-4.824632661624325136e-01,1.371045956724998571e-01
-3.125575958938440757e-01,-2.005234895027064312e-01
-1.650307651180177582e-01,3.209419035153575073e-01
-4.659740137187888542e-02,-1.738551129455974953e-01
-3.430162994100340312e-01,5.101127030630669273e-02
5.407793656459967957e-02,-2.642440896042010101e-02
-1.371209072688320540e-01,1.679650987223030578e-01
-1.091550865131728942e+00,1.661149302317078691e-01
9.685581366492709288e-01,5.240844273496452210e-01
1.046207841073495626e+00,-8.151525455017566771e-03
-9.625249589398628958e-01,-1.918840088371086272e-01
-8.061819195551245265e-01,-5.592514584885946993e-01
-6.304577588092515894e-01,-7.537393703224807284e-01
-3.677308778555894025e-02,-9.487427758361453023e-01
8.817594155980410520e-01,-1.868089067273843717e-01
1.392905980040938518e-01,9.097890858397283953e-01
-2.242193336147146887e-01,9.132933237077808242e-01
5.836954882358894592e-01,7.037993925186923905e-01
-7.165057011826106992e-01,5.202611422436034250e-01
-6.385884061991181637e-01,5.994614560381750223e-01
-4.042424229673645120e-01,7.583923262938736531e-01
-4.557140186243004432e-01,6.367275045447555737e-01
-1.462327593316100904e-01,7.431504711804777230e-01
5.302492856448963732e-01,6.276143947629573283e-01
7.107830106252851499e-01,3.118007000430610964e-01
1.928639826112464040e-01,-8.615466772420391495e-01
4.423630118793609456e-01,-7.534256652192811154e-01
6.381370321015913394e-01,-4.856312674165026988e-01
-5.316836583204271882e-01,-6.044673679051809634e-01
2.029759936378887075e-01,6.639465918030996727e-01
-7.146836178868368750e-01,-2.305049738343252219e-01
-4.285685241074131402e-01,4.418671617621911518e-01
-6.098274271916839240e-01,-7.100517676635115238e-02
-6.079653623409196905e-01,-2.041404420713884282e-01
-4.917394223912319728e-01,1.763187210480166578e-01
4.159423693634067831e-01,-6.164496941069935732e-01
-2.206129183170853769e-01,-6.355673751409529615e-01
1.261140657999310077e-01,-6.633319428515119798e-01
-1.644805342537118409e-01,5.134076390560591285e-01
5.079215489851129917e-01,3.772055557621512567e-01
2.996021017428928124e-01,4.539102163586383742e-01
-2.174717639371422095e-01,-4.751813117927402019e-01
-3.475938130141679183e-01,-3.020117690659050447e-01
-3.172556159960374100e-02,-5.082821002885893336e-01
1.075178500300837253e-01,4.152778138386430395e-01
-1.913021856815943222e-01,2.379881992678370140e-01
4.780875229315701413e-01,1.248482011750175341e-01
4.460685097757324247e-01,-2.089501689094699632e-01
2.719826610358804242e-01,-3.806511074228400848e-01
3.170829861799049354e-01,-3.455212090733414954e-01
2.563566979916299671e-01,2.265353103660109335e-01
3.247575394100093993e-01,7.690167088144354846e-02
3.037531155057942023e-01,-8.694912812175846495e-02
-2.591733899401855168e-01,-1.308721556671857411e-01
-9.782336770039871954e-02,2.542543327799902386e-02
-5.447855759993271846e-02,-2.074449725217107909e-01
7.666085995806680431e-02,-2.419712059986451891e-01
-1.005702376600560388e+00,-5.378101403248733980e-01
-1.053163870324825169e+00,4.122894019473123395e-01
-6.184298098907137914e-02,-9.812531320319414219e-01
5.189388811556036041e-01,9.209629388340619949e-01
7.246756741373605593e-01,-6.594849804013930283e-01
8.536463526060155127e-01,-4.857393970822135310e-01
-3.424567674301294273e-01,9.477253329421081451e-01
-2.656775574184508382e-01,-8.580806056442562557e-01
3.881310073543591671e-02,-8.323307343814416726e-01
-4.793983547661967992e-01,-7.020306691624167428e-01
-2.107585179906267814e-01,-7.680330757866763447e-01
8.456780832646451085e-01,-1.947605596936915345e-02
7.980012756213333835e-01,-1.685094269910605846e-01
-7.759577033932478773e-01,3.825980710466591606e-01
-6.257728878162276409e-01,5.583229556526513315e-01
5.680009117971135391e-01,-4.553227876757228731e-01
2.206680102586527359e-01,-6.329276917712657324e-01
-4.223023084820426432e-01,6.637908040512402463e-01
-6.253025722650072948e-01,-4.204045307864629488e-01
-7.528357608501885512e-01,-8.400256384339546689e-02
-6.751334698516944233e-01,-2.385709882105236657e-01
-6.613891247268087747e-01,2.590443724459474129e-01
3.407059200088946027e-01,-4.736484920385807817e-01
-5.815706293540954253e-01,-2.169242632522390968e-01
-4.789177761205054007e-01,-3.280695356322930745e-01
-2.247733387860999799e-01,-4.607465883006472973e-01
-5.877427631047865697e-01,5.965582350897410957e-02
7.559500599107572549e-01,3.056005463831265589e-01
5.232893726630452047e-01,6.588826696396383742e-01
7.151803005923937362e-02,7.697015751531750549e-01
-2.075708088403113022e-02,7.528256796608087109e-01
-1.294989677615094037e-01,6.518552997711527519e-01
3.735495287665275277e-01,6.374242012712674210e-01
5.396088097708028331e-01,-2.099251592088342833e-01
5.068968419424936256e-01,4.617762343013478432e-01
6.006668792182331407e-01,2.674278746852781219e-01
5.999186443044043360e-01,5.014314276615904412e-03
2.104837139726963846e-01,-2.951228158553189651e-01
-1.503467622182700913e-01,-3.189753712176419120e-01
-3.297011270283922713e-01,1.869761551154402734e-01
-3.044071319514977669e-01,-6.443038888459520774e-02
-1.340360187412205639e-01,3.953692559377087745e-01
3.932930326469115112e-01,-3.698685418549526455e-02
1.573409873389443048e-01,4.284038743857924714e-01
2.498323969491234031e-01,3.292333966162865888e-01
-1.839233170267065565e-02,-1.575677630477695657e-01
3.058266602495752703e-02,-7.677627749177545757e-02
-4.228473173474024682e-02,1.283355795668061350e-01
1.950763663210235976e-01,1.801870255421910427e-01
1.353860734518042841e-01,1.433294341203728839e-01
-2.752573704694316614e-02,-1.107174462452286123e+00
9.112614010243655915e-01,-4.599541307341192820e-01
-5.860895742149568877e-01,-8.491839570904163859e-01
-2.804578516612282052e-02,1.064001188016227228e+00
8.955830507521158612e-01,-1.961241853295684068e-01
5.635843767888036870e-01,-6.317571717633032602e-01
8.741399888068063229e-01,-4.759014070621650667e-03
-8.496937385975373846e-01,4.328546133831917553e-01
-9.002209917865648947e-01,-4.887679925258126001e-03
-7.208311344554158007e-01,5.445785639968656611e-01
7.438712855517153333e-01,3.764670411609705725e-01
7.834675058770118605e-01,-1.280765022681818466e-01
5.412604444909279167e-01,6.464287360502918300e-01
-1.928900209938081908e-02,8.650798149972176443e-01
6.075983789725577511e-01,4.852885610637734382e-01
4.239398946853981109e-01,6.570555894797750485e-01
8.779734532226345090e-02,7.919951973484020691e-01
-8.378527508936398638e-01,1.614557641101526941e-01
-4.111783877392566344e-02,-7.838057635960843372e-01
3.768342149846071742e-01,-6.146944527676139192e-01
-2.884965365075259913e-01,-6.830401500288787453e-01
-6.127663506954352801e-01,-4.756297729538021546e-01
-5.185750542285972875e-01,-5.341858733338837872e-01
1.910743204445987664e-01,-6.470043163102577877e-01
5.781256312271289000e-01,-3.184857710417935417e-01
-4.793050649667141005e-01,-4.779777959437769841e-01
-6.987557724593883579e-01,2.932238374975083550e-01
-2.373946219649854250e-01,7.257974939440199336e-01
2.022446724250574757e-01,-5.117409669029676644e-01
-9.249551404263210708e-02,-5.291728535966641056e-01
4.406822002648249081e-01,-2.229260971678958536e-01
5.619650399176939759e-01,9.477373182596005030e-02
5.209445320120440481e-01,6.821214764609000170e-03
4.618311188961377045e-01,1.701479879656509486e-01
2.398931170268394919e-01,5.151613339592152618e-01
-5.378135889936916936e-01,-2.234208767791827366e-01
-6.242619649934973147e-02,-3.762601413987529120e-01
-5.401766978357659399e-01,-8.364834582150097730e-02
-3.699221995191875889e-01,5.129346729267377780e-01
-7.791105339325569978e-02,5.495382091924165824e-01
2.630018973362464041e-01,1.536624700834413396e-02
1.914353117624732481e-01,-1.133037109854054397e-01
-4.913377603239710845e-01,9.110635100712567713e-02
-3.375107443549937303e-01,-1.049941171068500961e-01
6.818837938560513845e-02,3.672037173153738232e-01
-2.557419355475782363e-01,4.090446191961134015e-01
-1.810689419802385958e-01,3.300179526741975899e-01
-2.590671249743409787e-01,1.127938510370083414e-01
-9.995594523189102465e-02,-5.214272023153804919e-02
-5.843690093726482820e-02,1.397194747339225995e-01
8.831678565633676037e-01,-4.396321189284991826e-01
3.499395829925603385e-01,-9.335488116034523776e-01
-9.996113003883947412e-01,-6.798089958334917193e-02
6.028935829984730654e-01,7.144796673063673609e-01
1.825437914466706002e-01,8.987612857472722094e-01
-8.643691087731004974e-03,8.948595033874271465e-01
-8.050467120601610960e-01,-4.669135427173384811e-01
-4.795457616962393033e-01,7.245287134070486079e-01
-8.601042892601596934e-01,1.328475099146402827e-01
-7.295758060422334879e-01,3.839810337475029756e-01
-7.738026873319650001e-01,2.284332201980255883e-01
-6.131023001951466656e-01,-6.081374564892113588e-01
-4.448092183760487539e-01,-7.647803073723269396e-01
-7.819818206114573789e-01,-1.633019832206263622e-01
-1.492762634645143083e-01,-8.468432627791960821e-01
-6.204357536685951580e-01,-3.444733552798304177e-01
7.465748471030817512e-01,4.534661465900638455e-01
8.007144608538547814e-01,2.375696378563650069e-01
4.806285215659650278e-01,-5.874497252004156067e-01
3.153645374664838519e-01,-6.745583270773836126e-01
6.114571776912467449e-01,-4.167715633400382869e-01
7.231525086872337971e-01,-1.453636282771999244e-01
7.435028467167725807e-01,-6.971700062511802971e-03
-3.483609693219308912e-01,-5.873168965458451796e-01
-1.201672479203315519e-01,-6.419037905088714746e-01
-4.834908363898230560e-02,-6.445918892646955722e-01
1.404360308925825529e-01,-5.960906173705556865e-01
-5.522293028882563348e-01,4.510797805758358092e-01
-1.417661905874357531e-01,7.373427029278221134e-01
5.811694778473526224e-01,-7.364274080222338315e-02
5.940185556554553603e-01,3.808776404743348665e-01
3.898234157226543872e-01,6.054233493575038594e-01
-3.217469665119236377e-01,-3.289521784732506449e-01
-4.303809533735865611e-01,-1.502538461379483714e-01
-1.781335431808522829e-01,6.004974956004417441e-01
-2.785353267490797147e-01,4.953400918621527205e-01
4.676270001947472887e-01,3.110600387452875371e-01
2.719970888358934080e-01,-2.990575916593427030e-01
9.654952547979440969e-02,-3.478954235887520841e-01
-3.330630818933200121e-01,2.152144438168463181e-01
-3.294211404174867686e-01,8.490097077803306080e-02
-5.586495891205731090e-02,-2.315708743224186017e-01
1.873854290758687202e-01,5.460679929416943912e-01
2.731852368838460499e-01,4.410918607471201458e-01
2.591826771642617433e-01,-9.473295641806527001e-02
-8.803402355422808301e-02,-2.980409606205616790e-03
5.888991966538787565e-02,4.129893313384762621e-01
-5.933050331644401654e-02,2.494410592396328341e-01
2.225118577261890607e-01,1.278013617665189894e-01
9.410025584855359615e-02,2.392485628306323664e-01
-9.293386819517062136e-01,-4.402825922680153603e-01
4.661974670189764636e-01,9.656130412596615198e-01
-8.774249104217205497e-01,4.955156792838917301e-01
9.724699014067144098e-01,2.863480588388679915e-01
-7.347659935839678802e-01,6.151438862626696924e-01
-6.316926339858198736e-01,-6.596055622599519275e-01
4.755805013035306339e-01,-8.015347148308417102e-01
1.105305663015644230e-01,-9.104427132859714833e-01
9.003513736290752467e-01,-8.838425606802065293e-02
8.520270952393989017e-01,-2.169670844832683188e-01
-8.651243101947740932e-01,1.065602879746131021e-01
1.640548948947448127e-01,-8.036095802929613674e-01
-7.542994305489565399e-01,-1.860205016940949807e-01
-5.547812280145376640e-01,-4.854104912388232385e-01
-3.670818401804454845e-01,-6.461993217783689181e-01
-1.520053404483965309e-01,-7.176605817160665035e-01
3.008703227419407544e-01,-6.947491649382243617e-01
5.075379223490422698e-01,-5.642218735596306045e-01
2.043615842224052181e-01,8.826215394388843283e-01
-7.488724859708998371e-01,1.287244573611704967e-01
-1.953512078635899762e-01,7.956698507162925926e-01
7.058251097703005517e-01,3.978678915956002649e-01
-3.882640436393428041e-01,6.696297817384971873e-01
3.162229515597570484e-01,7.058544841101236367e-01
5.106411690368066747e-01,5.567609672450432035e-01
-2.529325982380347532e-02,7.138125419467993282e-01
-6.196177994698491842e-01,2.997994874204737425e-01
-5.309462009259443560e-01,4.280457636061998361e-01
6.752796520504077415e-01,-2.482551846622340352e-01
3.655091587045488245e-03,-5.679713449212256959e-01
3.650760957187200173e-01,-4.555342847608206958e-01
5.695659023151455891e-01,-2.003515791227309106e-01
1.482656101054003195e-01,6.250034044735397476e-01
5.680365660229799163e-01,1.991570795841771935e-01
3.456500684178775429e-01,4.193051348358689534e-01
4.858395870460195387e-01,1.506270663569327095e-01
-3.840423716647070052e-01,4.378510115399917302e-01
4.080593040603959221e-01,-6.800860649592627670e-03
-1.800097210767888922e-01,4.047354139400384798e-01
6.614857621797137766e-02,3.651406010284625192e-01
-6.779756554487963160e-02,-4.504431336596785851e-01
1.947362547991670634e-01,-1.942292524512431173e-01
1.821681537125942885e-01,-3.758829148789637892e-02
1.241747394899381102e-01,8.928197634251319736e-02
-3.382453567403581052e-01,1.750020915089834650e-01
-4.105185094272871815e-01,2.218080234379456520e-02
-2.460823487228472883e-01,-2.720924331360036197e-01
-3.111721860915143134e-01,-2.023343887670246422e-01
-1.308831465016440099e-01,-2.016253420419685319e-02
-3.055784336508728938e-01,-8.777835376954888635e-02
-8.882827713803211900e-01,-5.578054678298334235e-01
-3.995156825220781416e-01,9.158437728345429907e-01
1.999266165334158962e-01,9.624589518045475467e-01
-7.994469978824294554e-01,4.620120765640897131e-01
-1.658371877849767473e-01,8.664354438357716459e-01
-3.774059607744350009e-01,7.760303477141509143e-01
-6.041720666696417386e-01,6.166630467329204945e-01
7.485676611757240417e-01,6.438597222810757970e-01
-6.552876683737888230e-01,4.221580068253769080e-01
-7.848626121045356729e-01,4.379029881062887486e-02
-7.270115165768041843e-01,2.234452114440071135e-01
-3.036836998761661688e-01,-8.876603702762960735e-01
-7.171784433721413166e-01,-1.014610789669784796e-01
9.223791909193420624e-01,-3.820098789021660335e-01
2.532408111362109970e-01,-8.765372528810155828e-01
6.069159156872863670e-02,-8.440605728121982620e-01
-4.957476150455824571e-01,-6.120900687274674068e-01
-2.612987625013017401e-01,-7.515791472222610459e-01
-5.464184824568735221e-01,-4.261229435038588753e-01
-5.756492086442375200e-01,-3.133105172097901403e-01
6.465708971090792234e-01,5.952965354166431799e-01
-4.063786060530614197e-01,3.917901926301121662e-01
1.399867083198954310e-01,7.271564917209234480e-01
-2.426997913510325067e-01,-6.077971415412517509e-01
-7.455130278762781004e-02,6.020050554001683540e-01
3.348227652493624973e-01,6.120380865303712836e-01
7.707017011522655503e-01,1.954766447670041041e-01
2.027288264377455629e-01,5.854084094458857912e-01
5.381672973418518691e-01,4.251563703233390834e-01
5.786763097827593016e-01,-5.478890227400856627e-01
4.505829220357866483e-01,-6.159744719535744650e-01
7.872696059228943000e-01,-2.354374410909825799e-01
7.272118765587182176e-01,-1.543900884111399086e-01
2.869894368267778550e-01,-5.508102503612856138e-01
4.246947574854675889e-01,3.545476652219901048e-01
4.908086284834618507e-01,1.834217462868336090e-01
4.716823581381198172e-01,-3.472159489569838220e-01
5.417439657720605206e-01,-1.405315485081070903e-01
-1.694899293634706816e-01,-4.528116885374408596e-01
1.356440315291143617e-01,-4.267015293817812416e-01
3.079595432783689968e-01,-3.287580292833059969e-01
-3.323864821630469479e-01,1.190465751125463489e-01
-1.243818282480354115e-01,-2.615090001251337282e-01
-2.881826984484533449e-01,-1.063751572571431242e-01
-1.673681228463282100e-01,2.795555034538389494e-01
3.522570101454775005e-01,-4.359844357708281271e-02
1.016423754447761951e-01,-1.456352103785087948e-01
2.466823664266396543e-01,1.518199225112286110e-01
7.489320517224948293e-02,2.205042366077324678e-01
5.688776154500763821e-02,1.455321275280015425e-01


==> 500r.csv <==
-5.600537841040078568e-01,8.905932873896995616e-01
-5.600537841040049702e-01,-8.905932873896991175e-01
5.394323829749274601e-01,7.029211529874884734e-01
6.174652388561188143e-01,5.329255676105580930e-01
8.535405084946151577e-01,-5.546891248395263013e-02
8.535405084946138254e-01,5.546891248395209584e-02
7.748683489874624852e-01,2.452010284226436021e-01
5.394323829749282373e-01,-7.029211529874888065e-01
7.748683489874611530e-01,-2.452010284226439907e-01
6.174652388561219230e-01,-5.329255676105586481e-01
1.590714666661057972e-02,8.068889593391630477e-01
3.435472901788253486e-01,6.672183333312202702e-01
3.358200857322637956e-01,6.127826144070663839e-01
5.843113617218628209e-01,2.805040848716799928e-01
5.843113617218620437e-01,-2.805040848716802149e-01
6.069395053517682159e-01,6.103319430430076166e-16
3.435472901788264588e-01,-6.672183333312228237e-01
3.358200857322634070e-01,-6.127826144070652736e-01
1.590714666660957358e-02,-8.068889593391640469e-01
-9.354027889271708529e-02,7.657249998418284020e-01
-6.789568404687028602e-01,5.139575690169148059e-01
-5.361007416541064829e-01,5.672893255386929345e-01
-9.354027889271607221e-02,-7.657249998418255155e-01
-6.789568404687000847e-01,-5.139575690169121414e-01
-5.361007416541072601e-01,-5.672893255386936007e-01
-7.406086854432044619e-01,2.505296735461450264e-01
-8.024686211957581250e-01,1.701479112026184455e-16
-7.406086854432057942e-01,-2.505296735461460811e-01
-6.620876500207931725e-01,2.521962834123772090e-01
-6.620876500207951709e-01,-2.521962834123773756e-01
-6.823131734203780052e-01,-3.050146889900470643e-16
5.810842469006992361e-02,6.134194449279539718e-01
-1.830506940833634688e-01,5.876681999634841835e-01
-2.954463379964917813e-01,4.046976317650072263e-01
-1.097067148219466604e-01,5.023825239893048300e-01
4.837198751667138447e-02,4.475523409718198953e-01
5.810842469007028444e-02,-6.134194449279541939e-01
-1.830506940833633578e-01,-5.876681999634834064e-01
-2.954463379964919478e-01,-4.046976317650073374e-01
-1.097067148219470767e-01,-5.023825239893034977e-01
4.837198751667173141e-02,-4.475523409718211720e-01
-3.879265716977478018e-01,6.700727720798219100e-02
-3.879265716977472467e-01,-6.700727720798255183e-02
3.416160416138853129e-01,1.593614980443368440e-16
1.826627967086416060e-01,1.127644629434054330e-01
1.826627967086418003e-01,-1.127644629434057522e-01
-1.086528670862738355e-01,4.270214056100876676e-02
-1.086528670862725726e-01,-4.270214056100844757e-02
4.881447460028056490e-02,4.745184868459485783e-02
4.881447460028042612e-02,-4.745184868459462885e-02
9.314594925698564953e-01,6.101867362323092348e-01
9.314594925698534977e-01,-6.101867362323082356e-01
2.430784714473260832e-01,9.285375239358544253e-01
9.145007160008120639e-01,1.598658621712795436e-01
9.145007160008121749e-01,-1.598658621712802930e-01
5.393750220746948432e-02,9.090574167499185787e-01
6.321920453021625530e-01,5.908001157536635350e-01
-3.967320049136974225e-01,7.617185935884998038e-01
-7.880896754596238285e-01,4.587919194263657130e-01
-9.550264766525367044e-01,-7.465225026346223605e-16
2.430784714473232244e-01,-9.285375239358517607e-01
-6.143980636946331231e-01,5.567362722184532320e-01
-7.880896754596213860e-01,-4.587919194263639922e-01
5.393750220746934554e-02,-9.090574167499219094e-01
-3.967320049136945914e-01,-7.617185935884982495e-01
-6.143980636946347884e-01,-5.567362722184546753e-01
-7.978145196302560693e-01,1.646768210002269306e-01
-7.978145196302570685e-01,-1.646768210002269028e-01
6.321920453021638853e-01,-5.908001157536617587e-01
2.843473756670447661e-02,7.842687439319026010e-01
6.248987870870812422e-01,4.317636487778958587e-01
2.843473756670704053e-02,-7.842687439319030451e-01
-7.090027818449772257e-01,1.221615753231553723e-17
-2.024368951524402604e-01,6.409375607724048240e-01
6.248987870870800210e-01,-4.317636487778970245e-01
-2.024368951524383453e-01,-6.409375607724023816e-01
-5.587485296807255253e-01,1.771821691618017391e-01
-5.587485296807224167e-01,-1.771821691618007677e-01
6.744330409794975223e-01,1.107298381212786041e-15
5.734677199928078783e-01,2.361182884797894399e-01
5.734677199928063240e-01,-2.361182884797898562e-01
6.400832842293162350e-02,5.830998940691797250e-01
1.701976362984950752e-01,5.110073810777356895e-01
-1.564984730758458426e-02,4.640026940146081413e-01
2.837710338162713897e-01,3.130762908841993042e-01
3.693311841088348646e-01,2.041533833785989793e-01
4.054979770240581538e-01,3.784813041485840033e-16
6.400832842293122105e-02,-5.830998940691786148e-01
1.701976362984946867e-01,-5.110073810777355785e-01
3.693311841088362524e-01,-2.041533833785993679e-01
2.837710338162706125e-01,-3.130762908841983605e-01
-1.564984730758465711e-02,-4.640026940146088075e-01
-1.675826715402205513e-01,3.484481433850336041e-01
-3.129544067283580588e-01,2.501698672678046020e-01
-1.675826715402211342e-01,-3.484481433850347143e-01
-3.129544067283582254e-01,-2.501698672678048241e-01
9.689682025199064519e-02,-5.399544427787972530e-17
-2.247573986237890176e-01,1.078248610236307720e-01
-2.247573986237889621e-01,-1.078248610236308552e-01
-9.900002658150282298e-02,-5.367611768730286246e-19
9.777926893183430668e-01,6.187221298094827127e-01
9.777926893183418455e-01,-6.187221298094878197e-01
-8.447899416625177516e-01,5.296472361933457496e-01
-8.447899416625199720e-01,-5.296472361933468598e-01
-9.215069532830523213e-01,2.454790783398065335e-01
-9.215069532830545418e-01,-2.454790783398080600e-01
-2.406634721564908097e-01,9.369992126266271093e-01
1.840535615271259307e-01,9.232167816251324322e-01
-5.654409440696731570e-01,6.504636184010409439e-01
-2.406634721564915869e-01,-9.369992126266302179e-01
1.003595935640218206e+00,1.953206775788928207e-01
1.003595935640221093e+00,-1.953206775788934035e-01
-5.654409440696733791e-01,-6.504636184010454958e-01
1.840535615271265413e-01,-9.232167816251378722e-01
-7.860487552393423671e-01,4.290653749441202322e-16
6.171995850948525097e-01,5.914364609331724809e-01
-2.173753858168799291e-01,6.963111678746271016e-01
6.171995850948547302e-01,-5.914364609331727030e-01
-2.173753858168780417e-01,-6.963111678746234379e-01
-6.766597375398213376e-01,5.421924734760294842e-16
-5.607553212175624413e-01,1.651456654673210955e-01
-5.607553212175605539e-01,-1.651456654673218449e-01
-3.323888378550868272e-01,4.935681585773949442e-01
-3.323888378550872713e-01,-4.935681585773966096e-01
-3.798799734739735090e-01,3.630486271411435539e-01
-3.798799734739744527e-01,-3.630486271411433319e-01
-4.563885555934110716e-01,-1.507721981864890019e-16
2.872655294177881014e-01,6.838882306076990991e-01
1.457512835467032197e-01,6.434465579108344935e-01
7.252244369780683764e-01,3.229161103864910953e-01
8.025734842165490601e-01,6.481755036083205165e-16
7.252244369780700417e-01,-3.229161103864920390e-01
2.872655294177883234e-01,-6.838882306077003204e-01
3.303979933469037289e-01,4.973259826286141050e-01
5.468453175694475421e-01,3.397726320989566950e-01
1.457512835467035250e-01,-6.434465579108342714e-01
5.468453175694479862e-01,-3.397726320989569726e-01
3.303979933469040620e-01,-4.973259826286147156e-01
-7.392896074637428545e-03,4.449256624129652726e-01
8.670136969165539997e-02,4.174200818687723302e-01
-7.392896074636449294e-03,-4.449256624129661608e-01
8.670136969165512242e-02,-4.174200818687722747e-01
-1.185595295201723604e-01,8.684956868336284850e-17
4.142714865262688007e-02,2.281092849954136081e-01
4.142714865262670659e-02,-2.281092849954138302e-01
3.655750158788192983e-01,1.880187384340238077e-01
3.655750158788193538e-01,-1.880187384340237799e-01
2.009865016244302416e-01,0.000000000000000000e+00
4.409299454691769649e-01,0.000000000000000000e+00
3.646715931613828676e-01,0.000000000000000000e+00
-1.012886752915041377e+00,-1.336328343325228207e-01
-1.012886752915037381e+00,1.336328343325220991e-01
-1.524442273651514801e-01,-9.538123157782633088e-01
9.242965347409864973e-01,-3.732156549688837033e-01
-3.876968719321031154e-01,-8.325059365796638744e-01
-7.386329714747049691e-01,-5.406817851176032308e-01
9.242965347409874965e-01,3.732156549688831482e-01
5.648969227514510916e-01,-7.197198365473312931e-01
4.537922283740902785e-02,-8.399822681354127685e-01
-1.524442273651540614e-01,9.538123157782634198e-01
-7.386329714747054132e-01,5.406817851176046741e-01
-3.876968719321027268e-01,8.325059365796634303e-01
5.648969227514466507e-01,7.197198365473314041e-01
6.959276424754728962e-01,-4.895979480198863198e-01
6.959276424754695656e-01,4.895979480198838774e-01
8.039137531265553305e-01,-7.580184478121534952e-02
8.039137531265486691e-01,7.580184478121333724e-02
4.537922283740911111e-02,8.399822681354078835e-01
-7.225927888438458124e-01,-3.370082066097198070e-01
-7.225927888438474778e-01,3.370082066097205842e-01
-4.289765834496378494e-01,-5.513515920827019023e-01
2.482763822165347523e-01,-6.237400830574633126e-01
6.113789005608520899e-01,-2.373807660035124334e-01
4.819527850992642026e-01,-4.002820567986346001e-01
-4.974802806882524520e-01,-3.564830067543557912e-01
-5.400796210731412250e-02,-5.580979037500624074e-01
3.144344165729085483e-01,-4.590122589639834549e-01
6.113789005608530891e-01,2.373807660035130995e-01
-6.596934266595900764e-01,1.272565802238343964e-16
-4.289765834496382935e-01,5.513515920827016803e-01
2.482763822165340584e-01,6.237400830574604260e-01
4.819527850992654239e-01,4.002820567986357103e-01
-5.559294937597494823e-02,-4.530671131084191838e-01
-3.330381671267336752e-01,-3.456948949802673421e-01
-4.974802806882523409e-01,3.564830067543553471e-01
3.771455859347079276e-01,-2.399217562493763944e-01
3.144344165729092699e-01,4.590122589639841766e-01
-5.400796210731556579e-02,5.580979037500636286e-01
3.771455859347075945e-01,2.399217562493759781e-01
2.164172444072132717e-01,-2.170635254724258834e-01
3.264702084190359010e-01,5.631159023470797974e-17
-5.559294937597515640e-02,4.530671131084182401e-01
2.164172444072133272e-01,2.170635254724257168e-01
-3.330381671267348964e-01,3.456948949802672311e-01
-4.899423305293790776e-01,2.703383486288383333e-16
-3.210450849385935723e-01,-1.166131252380753353e-01
-3.210450849385934613e-01,1.166131252380754046e-01
-8.786137501169646868e-02,1.131198235124616369e-01
-8.786137501169644093e-02,-1.131198235124616647e-01
-6.493135231033154986e-02,0.000000000000000000e+00
2.135588595157853486e-01,-1.007172734365865185e+00
2.135588595157873470e-01,1.007172734365863409e+00
-2.298333723703504528e-01,-9.219636952284745446e-01
-7.987757600161530247e-01,-5.127259660003554709e-01
-2.298333723703518128e-01,9.219636952284768761e-01
9.087970520291938081e-01,9.383428699203662238e-02
9.087970520291952514e-01,-9.383428699203703871e-02
5.692997378142348186e-01,-6.214558232063116527e-01
3.901870305978115683e-01,-7.276578769276232928e-01
6.955375940763462994e-01,-4.330354993241126715e-01
7.946286976732164220e-01,-1.773276176445275076e-01
7.946286976732146456e-01,1.773276176445262586e-01
6.955375940763460774e-01,4.330354993241122274e-01
5.692997378142362619e-01,6.214558232063093213e-01
-7.987757600161545790e-01,5.127259660003561370e-01
3.901870305978100140e-01,7.276578769276196290e-01
-9.462735151060854832e-01,-7.566716739213580633e-16
-4.048931249303959201e-01,-7.186989796454114066e-01
-1.719009104271703170e-01,-7.493339580268767453e-01
1.594289181659498678e-01,-6.952129041216775773e-01
-4.048931249303952540e-01,7.186989796454101853e-01
-1.719009104271700117e-01,7.493339580268799649e-01
1.594289181659497567e-01,6.952129041216777994e-01
6.213121212488265099e-01,1.158575905534029380e-15
4.805352027907657808e-01,-3.643464810016919797e-01
4.805352027907662249e-01,3.643464810016921462e-01
2.705065029936868370e-01,-5.302522349971811044e-01
2.705065029936868370e-01,5.302522349971815485e-01
-7.279230928056406036e-01,-2.200132657422042559e-01
-8.003851402708349605e-01,1.361887602775126153e-16
-7.279230928056380501e-01,2.200132657422035343e-01
-4.023191288762439366e-01,-4.478857696331706717e-01
-6.477589360210891378e-01,-1.498349141565271936e-01
-6.477589360210893599e-01,1.498349141565258613e-01
-4.675532867379978974e-01,-3.108198322940285974e-01
-4.023191288762449913e-01,4.478857696331695615e-01
-4.675532867379982860e-01,3.108198322940283753e-01
-4.846344623794509587e-01,-2.201756232837263916e-16
-1.341838545875284894e-01,-4.090783371432104021e-01
1.068366076804342646e-01,-4.197982166265528114e-01
4.304522335567187441e-01,2.204655134960807667e-16
1.068366076804346393e-01,4.197982166265518122e-01
-1.341838545875287947e-01,4.090783371432099025e-01
-4.585764541238950692e-02,3.218552135899824251e-01
-4.585764541238976366e-02,-3.218552135899815925e-01
2.344074436086182878e-01,1.340485986143835073e-01
2.344074436086184543e-01,-1.340485986143836461e-01
-2.050083607314505119e-01,1.847310794269256465e-17
-5.875172774351845179e-02,1.159839501015162340e-16
6.329219991774544252e-02,-4.061919697989948540e-17
-8.962778589342085267e-02,-1.034382194066887806e+00
1.276809508174309160e-01,-9.923261137852950053e-01
-8.962778589341957591e-02,1.034382194066880700e+00
1.276809508174315821e-01,9.923261137852956715e-01
9.199567214182889918e-01,-3.290612168211469735e-01
9.199567214182889918e-01,3.290612168211469735e-01
7.519267498532835603e-01,-5.324859677412629999e-01
7.519267498532880012e-01,5.324859677412648873e-01
-9.106000904896114356e-01,3.182524225953496377e-01
-9.619714929822560379e-01,-3.328540168041133452e-16
-9.106000904896072168e-01,-3.182524225953450858e-01
4.228934104619732626e-01,-6.780250711519516527e-01
-4.770320278249565865e-02,-8.185668858602233033e-01
7.757530154631878672e-01,-2.317936039885556132e-01
7.757530154631884223e-01,2.317936039885536148e-01
7.650952328143291181e-01,3.225928689641871822e-16
4.228934104619729850e-01,6.780250711519529849e-01
-4.770320278249723378e-02,8.185668858602240805e-01
-7.380167705279018220e-01,4.728726987656232672e-01
-7.380167705279028212e-01,-4.728726987656219349e-01
-3.959369924962781728e-01,-6.886285443289290598e-01
2.475751364662146514e-01,-6.429074673306762744e-01
-3.959369924962783394e-01,6.886285443289280606e-01
2.475751364662147069e-01,6.429074673306744980e-01
-6.772878815091950555e-01,2.576121271517259337e-01
-3.572837601297394472e-01,5.585582973984579702e-01
-5.152387619652711859e-01,4.209299485809369634e-01
-6.772878815091952776e-01,-2.576121271517262112e-01
-3.572837601297388921e-01,-5.585582973984585253e-01
-5.152387619652722961e-01,-4.209299485809378516e-01
-6.258577316819088354e-01,4.474465168690053862e-16
-1.148946534013232518e-01,-5.471146484558979672e-01
-1.148946534013228216e-01,5.471146484558971901e-01
3.527725437162828048e-01,-3.789390074931850982e-01
3.527725437162827493e-01,3.789390074931857644e-01
5.000605328190922405e-01,6.846091222445781221e-02
5.000605328190923515e-01,-6.846091222445796487e-02
-2.103282221752857811e-02,4.344274564791941740e-01
-2.103282221752829362e-02,-4.344274564791938409e-01
1.786746753755128758e-01,3.372374478022976962e-01
1.786746753755124872e-01,-3.372374478022979183e-01
2.224822897161222168e-01,-1.873850013733030506e-01
2.224822897161217172e-01,1.873850013733025788e-01
2.924275693419896016e-01,2.333655302503044310e-16
5.046286655779270297e-02,4.220434876812614172e-02
5.046286655779271685e-02,-4.220434876812619029e-02
-2.806539592921912241e-01,8.334611969423126598e-02
-3.995336680437260868e-01,-1.072441646331416118e-16
-2.806539592921912241e-01,-8.334611969423127986e-02
-3.360112123580484833e-01,0.000000000000000000e+00
4.075185492264716824e-01,1.042748817591246491e+00
-1.013483902398050196e+00,-2.142227638769061970e-15
-7.371691608267908480e-01,6.704541678580890895e-01
-3.535380905249928540e-01,9.145711738635582400e-01
-8.657380298123902307e-01,4.454600165460502192e-01
-7.371691608267909590e-01,-6.704541678580888675e-01
-8.657380298123834583e-01,-4.454600165460492756e-01
4.075185492264745135e-01,-1.042748817591250043e+00
-3.535380905249960737e-01,-9.145711738635600163e-01
-7.298799530180705153e-01,-1.154719799419761046e-15
2.703955984287026992e-01,8.323412105952955331e-01
-2.090696190595074111e-01,7.122659000903603932e-01
-5.908382285065774120e-01,3.170054071642492421e-01
-4.816562755399496631e-01,4.484960180747698533e-01
-4.322109466194962724e-01,4.990306289620439206e-01
-5.908382285065801875e-01,-3.170054071642486315e-01
-4.816562755399465545e-01,-4.484960180747721847e-01
-4.322109466194951621e-01,-4.990306289620442537e-01
-2.090696190595084658e-01,-7.122659000903588389e-01
2.703955984287039205e-01,-8.323412105953013063e-01
8.829705580480772253e-01,-3.882436557600181803e-01
6.170079377350594640e-01,-6.397916722196423933e-01
8.829705580480761151e-01,3.882436557600198457e-01
6.170079377350583538e-01,6.397916722196422823e-01
8.960186315943381441e-01,-2.299013918883364635e-02
8.960186315943369229e-01,2.299013918883423616e-02
3.809440874597558868e-01,6.555324788738423614e-01
3.809440874597568860e-01,-6.555324788738454700e-01
5.449040533445301954e-02,6.782180575822308599e-01
1.375829358534551572e-01,6.061262161758468325e-01
5.449040533445249218e-02,-6.782180575822289725e-01
1.375829358534553237e-01,-6.061262161758460554e-01
6.524373497166481295e-01,-2.574795494624823600e-01
6.524373497166482405e-01,2.574795494624817493e-01
5.122915410176724915e-01,3.465483403281934272e-01
5.122915410176714923e-01,-3.465483403281920394e-01
6.307817799782321488e-01,1.375881326916786793e-16
-4.878771786122568233e-01,2.662558142430395705e-16
-9.440865454646622801e-02,3.884800187198216848e-01
-3.548482265077131936e-01,-8.365456969879776178e-17
-9.440865454646595045e-02,-3.884800187198216848e-01
4.698752298018663009e-01,1.984096115079768180e-16
-9.104883467490347548e-02,2.703828001939674319e-01
2.783644061885635068e-01,1.121483258295365992e-01
3.399202218339602566e-01,5.532870978294086231e-17
2.783644061885637289e-01,-1.121483258295366270e-01
-9.104883467490339222e-02,-2.703828001939673209e-01
-7.434902596517296847e-02,1.196058451692945807e-01
-7.434902596517303786e-02,-1.196058451692945807e-01
4.916179188805304412e-02,0.000000000000000000e+00
-9.733100184162324364e-01,-1.665334536937734811e-15
-9.000507015120644549e-01,2.335397625263355981e-01
-9.000507015120677856e-01,-2.335397625263355981e-01
1.516747131794811410e-01,9.281111378241851950e-01
-2.190819384772572931e-01,8.617386807723448339e-01
-5.630227204945259523e-01,6.529635506223206987e-01
6.724568987157144573e-01,6.799157472494715693e-01
4.784824260407991026e-01,7.512591858613789642e-01
1.516747131794836667e-01,-9.281111378241921894e-01
-2.190819384772570988e-01,-8.617386807723536046e-01
-5.630227204945255082e-01,-6.529635506223198105e-01
6.724568987157105715e-01,-6.799157472494669063e-01
4.784824260407998242e-01,-7.512591858613857365e-01
8.442963068830788842e-01,2.486786783911537624e-01
8.684822975868373707e-01,3.191778555830437902e-02
8.684822975868404793e-01,-3.191778555830642600e-02
8.442963068830775519e-01,-2.486786783911548726e-01
7.479247973918080605e-01,3.658193654250245785e-01
7.479247973918090597e-01,-3.658193654250265769e-01
5.861686009807994813e-01,4.864107498593274181e-01
1.613770848467263874e-01,7.331031393948412855e-01
5.853368163010321812e-01,3.575887733186469686e-01
1.080176275964370713e-01,6.576739414007907181e-01
2.235701752686069244e-01,5.843429002425541974e-01
-3.238224187781302832e-01,5.648911278008105219e-01
-6.476681043321754760e-01,3.533424587043709764e-01
5.861686009807977049e-01,-4.864107498593292500e-01
5.853368163010328473e-01,-3.575887733186470241e-01
1.613770848467248609e-01,-7.331031393948441721e-01
1.080176275964365995e-01,-6.576739414007910511e-01
2.235701752686061750e-01,-5.843429002425529761e-01
-6.476681043321760312e-01,-3.533424587043696441e-01
-3.238224187781316155e-01,-5.648911278008085235e-01
-6.765098029184495321e-01,-1.067673280248015305e-02
-6.765098029184480888e-01,1.067673280247993101e-02
-4.176229187755994832e-01,3.603533465950537473e-01
-4.778065481266310921e-01,2.464846630940098204e-01
-4.176229187755998162e-01,-3.603533465950541914e-01
-4.778065481266317582e-01,-2.464846630940095151e-01
4.636425566299444689e-01,2.032630761986533030e-01
4.636425566299449130e-01,-2.032630761986535806e-01
-1.963226202047460289e-01,2.360806744006611613e-01
-2.853171316721287432e-01,6.943440413285274497e-17
-1.963226202047457514e-01,-2.360806744006609392e-01
3.610524789614611568e-02,2.959332026463636356e-01
3.610524789614617119e-02,-2.959332026463634691e-01
-6.920629495157143429e-02,0.000000000000000000e+00
1.203605209836061257e-01,0.000000000000000000e+00
3.321713347573734820e-01,0.000000000000000000e+00
2.887170191126985919e-01,0.000000000000000000e+00
2.808718272856139397e-01,9.659357303043992760e-01
8.502621980290113735e-01,3.755498338861532615e-01
9.342679754182484642e-01,-2.432089272043143313e-16
8.502621980290159254e-01,-3.755498338861558705e-01
2.808718272856157716e-01,-9.659357303043950571e-01
4.232719441348429812e-01,7.766753151992790150e-01
5.683198552039731011e-01,5.946996238784232336e-01
-3.322243420670822345e-01,8.003823327000865184e-01
4.232719441348450351e-01,-7.766753151992856763e-01
9.315810854963595122e-02,7.895080846113728956e-01
5.635607984547903460e-01,4.369764977392147087e-01
7.217050361972910943e-01,1.068475239376133991e-16
5.683198552039685492e-01,-5.946996238784196809e-01
1.760725336569685454e-02,7.405848566140654787e-01
-7.923240144490703019e-01,4.045815418766979255e-01
2.480462289422555588e-01,5.694620309013055381e-01
-5.294007116628637322e-01,5.824718922474511063e-01
-3.322243420670829561e-01,-8.003823327000875176e-01
-7.923240144490697467e-01,-4.045815418766988136e-01
-6.973379402223324197e-01,3.031615978258303534e-01
-7.897949443613888620e-01,9.833696583646320266e-02
-7.897949443613893061e-01,-9.833696583646328593e-02
-2.567735592810825862e-01,6.072801880259154350e-01
-4.220558089405871405e-01,4.983591904522474691e-01
-6.973379402223311985e-01,-3.031615978258301314e-01
-3.455714640457730469e-01,4.527707207936989553e-01
-5.637795827701895801e-01,2.274515204482250585e-01
-5.294007116628626219e-01,-5.824718922474541039e-01
5.635607984547874594e-01,-4.369764977392120997e-01
9.315810854963373078e-02,-7.895080846113750050e-01
1.760725336569672617e-02,-7.405848566140695866e-01
-5.637795827701910234e-01,-2.274515204482260300e-01
-4.220558089405867519e-01,-4.983591904522472471e-01
-2.567735592810833634e-01,-6.072801880259171003e-01
-3.455714640457720477e-01,-4.527707207936984557e-01
2.480462289422553646e-01,-5.694620309013025405e-01
4.876781729106909324e-01,2.306936540206888653e-01
4.876781729106920427e-01,-2.306936540206891151e-01
-6.350691135741238884e-03,4.608946450039720921e-01
-3.411900048067175728e-01,2.001024877663011570e-01
-3.411900048067182945e-01,-2.001024877663012402e-01
-6.350691135741165158e-03,-4.608946450039722031e-01
8.247275557152231040e-02,2.942736280670799065e-01
1.967648285718171519e-01,2.348886137434207932e-01
3.332360620623835423e-01,-9.380132755763612359e-17
-2.202250282202761478e-01,-2.709038660286470777e-16
1.967648285718170131e-01,-2.348886137434205990e-01
8.247275557152231040e-02,-2.942736280670794624e-01
1.235294006507390019e-01,-8.865619921483649948e-17
2.844113733114388143e-02,1.567773149902594187e-17
-1.026882440142795616e+00,-7.702172233337023499e-16
1.023088807084037155e+00,1.714031716735554393e-15
4.651074028393537563e-01,8.064663091991475241e-01
-2.000975419675457001e-01,9.148320461034668005e-01
5.627807907374143825e-01,6.935652659870646941e-01
7.518005300637135013e-01,4.886516668915385497e-01
4.651074028393502036e-01,-8.064663091991395305e-01
5.627807907374128282e-01,-6.935652659870673586e-01
7.518005300637148336e-01,-4.886516668915350525e-01
7.757214322844387944e-01,2.683093080031053734e-01
7.983398512032336969e-01,1.998886796893026008e-01
7.757214322844379062e-01,-2.683093080031035416e-01
7.983398512032358063e-01,-1.998886796893054041e-01
-5.548121805305248344e-01,6.677221516576653526e-01
6.556837841234815223e-02,7.649917315871079815e-01
-3.328518882882108287e-01,7.487546676319211114e-01
-1.417908316924131329e-01,7.739566051287730675e-01
-2.000975419675465328e-01,-9.148320461034690210e-01
-6.803797346411196711e-01,4.291599566364456830e-01
2.298758796684854111e-01,6.412416881097829924e-01
-5.548121805305283871e-01,-6.677221516576673510e-01
6.556837841234687547e-02,-7.649917315871069823e-01
-3.328518882882113838e-01,-7.487546676319203343e-01
-1.417908316924147150e-01,-7.739566051287751769e-01
-6.803797346411195601e-01,-4.291599566364445728e-01
2.298758796684841621e-01,-6.412416881097829924e-01
-6.844056853125282114e-01,2.176447804298005939e-01
-6.844056853125257689e-01,-2.176447804298002331e-01
-6.641250768598427889e-01,4.510198760567236576e-16
2.682063020432763345e-01,4.150179767911453266e-01
-3.239873732661180394e-01,4.289240464592508628e-01
-3.901443764461684505e-01,3.101858434698673839e-01
-1.702223153311917536e-01,4.080123838844503248e-01
-6.027416269566472362e-01,3.321210845465338723e-16
-3.239873732661189276e-01,-4.289240464592505298e-01
-3.901443764461676178e-01,-3.101858434698669953e-01
-4.369943353683559129e-01,1.098812091828896796e-02
-4.369943353683564680e-01,-1.098812091828916399e-02
-1.702223153311914206e-01,-4.080123838844492701e-01
2.682063020432763345e-01,-4.150179767911439943e-01
4.864763088994189522e-01,1.420775413223081818e-01
4.864763088994190077e-01,-1.420775413223081540e-01
4.992630308897348379e-01,8.988800410669729468e-17
2.581515532490144538e-01,1.854446066313538699e-01
2.581515532490144538e-01,-1.854446066313540920e-01
2.538778298637887551e-02,1.993507984586986026e-01
-5.716136893765578347e-02,1.566517229927485988e-01
2.205894701462158547e-01,-1.100585877560313056e-16
2.538778298637883388e-02,-1.993507984586989912e-01
-5.716136893765579735e-02,-1.566517229927484600e-01
-8.232897932863040280e-01,6.523042443631978937e-01
-8.232897932863022517e-01,-6.523042443631996701e-01
1.009737604429095277e-02,9.837231154980283776e-01
-2.258668798492223795e-01,9.126230134106936287e-01
1.009737604429050695e-02,-9.837231154980338177e-01
-2.258668798492241836e-01,-9.126230134106944059e-01
-8.546753878869570720e-01,2.879614433603537305e-01
8.882822072492526644e-01,3.330899298517000506e-01
1.806065564270006585e-01,8.579416021863700559e-01
5.304373103381745391e-01,6.831143284009825178e-01
8.882822072492546628e-01,-3.330899298516997731e-01
-8.546753878869529641e-01,-2.879614433603523427e-01
8.423462234136432913e-01,1.873170118911167137e-01
8.423462234136430693e-01,-1.873170118911174631e-01
5.304373103381723187e-01,-6.831143284009838501e-01
1.806065564270029344e-01,-8.579416021863716102e-01
2.548297556851160661e-01,7.340592133942991371e-01
-4.363530578120122794e-01,5.535079195139042119e-01
-7.262595117686705404e-01,1.880422490894796961e-01
-5.314697896881507289e-01,4.343342481012891776e-01
-7.262595117686698742e-01,-1.880422490894807785e-01
-7.406397567981268804e-01,3.640604315905101970e-16
2.548297556851165657e-01,-7.340592133943011355e-01
-4.363530578120126679e-01,-5.535079195139042119e-01
-5.314697896881518391e-01,-4.343342481012887335e-01
-2.527957900892130461e-01,5.341265632805625163e-01
1.411253450492674366e-01,5.505282283529105980e-01
3.784388897216562908e-01,4.738141572144646818e-01
3.832619224591205520e-01,4.105846211774157872e-01
5.400916279762602024e-01,1.756384758347564468e-01
6.057169336005994165e-01,6.011065238491486280e-16
5.400916279762585370e-01,-1.756384758347555863e-01
5.025583077253273911e-01,4.821685604403923155e-16
3.784388897216567349e-01,-4.738141572144634606e-01
3.832619224591186091e-01,-4.105846211774143439e-01
1.411253450492679085e-01,-5.505282283529117082e-01
-2.527957900892138787e-01,-5.341265632805632935e-01
-1.294482441439430143e-01,4.597255369447023621e-01
-1.294482441439425979e-01,-4.597255369447018070e-01
-4.896569286074058946e-01,1.534205249671388062e-16
-9.693927700294634187e-02,3.264155536347944087e-01
-3.603311527234143719e-01,1.497634272254193821e-01
-3.603311527234152045e-01,-1.497634272254198540e-01
-3.172041205282831733e-01,5.648035852889587612e-17
-9.693927700294659167e-02,-3.264155536347945197e-01
8.786376644289516091e-02,-2.863305732056719011e-01
8.786376644289516091e-02,2.863305732056721786e-01
2.605902624703304027e-01,-2.147669049103391626e-17
-2.958711331727294919e-02,9.919745992343425788e-18
2.298510678788063394e-02,-8.150597338153260758e-18
1.114660281047347157e+00,0.000000000000000000e+00
9.808699328548486918e-01,3.730151653382521304e-01
9.808699328548480256e-01,-3.730151653382511312e-01
6.676988095415430369e-01,7.750806612089470304e-01
6.676988095415429258e-01,-7.750806612089489178e-01
-5.361239976307830002e-01,7.579806188776226916e-01
-6.447759392099795539e-01,6.715686980450433774e-01
-9.668864449669000161e-01,7.845279415556273215e-16
-6.447759392099824405e-01,-6.715686980450418231e-01
-5.361239976307853317e-01,-7.579806188776239129e-01
-8.502645424304638988e-01,2.092882290804106427e-01
-8.502645424304674515e-01,-2.092882290804120027e-01
4.281725775280914581e-01,8.123230265815010176e-01
4.281725775280930679e-01,-8.123230265815021278e-01
-9.288951435017134273e-02,8.227861208961684270e-01
-9.288951435017143987e-02,-8.227861208961648742e-01
-6.821567746696036716e-01,2.271266021837743398e-01
-6.183094072782625572e-01,3.017222080547203866e-01
-6.821567746696043377e-01,-2.271266021837737570e-01
-6.183094072782616690e-01,-3.017222080547203311e-01
-1.926816900188718096e-01,6.766445831870248062e-01
7.106344315922072941e-01,3.744303493929003190e-01
5.279310505416581201e-01,5.321983077660394912e-01
7.106344315922088484e-01,-3.744303493929026505e-01
-1.926816900188721704e-01,-6.766445831870235850e-01
5.279310505416574539e-01,-5.321983077660390471e-01
-6.191544201731018909e-02,6.146741293440397547e-01
7.070605828724241260e-01,2.416030018012962555e-16
1.711725805562038794e-01,5.609710148812343533e-01
-6.191544201730898173e-02,-6.146741293440407539e-01
-2.583256156050686148e-01,4.091002159805363081e-01
-4.733038792145314311e-01,9.053030757780054782e-02
-4.733038792145308760e-01,-9.053030757780103355e-02
1.711725805562044622e-01,-5.609710148812351305e-01
-2.583256156050686703e-01,-4.091002159805356420e-01
3.287496471683944432e-01,4.112947494423108696e-01
4.395609890322523805e-01,2.703418993669730042e-01
4.924689046080191757e-01,1.596038203074828521e-01
3.287496471683936661e-01,-4.112947494423107031e-01
4.924689046080190646e-01,-1.596038203074820194e-01
4.395609890322523805e-01,-2.703418993669719494e-01
-1.696684592356826338e-01,2.726980994105925316e-01
-1.696684592356823285e-01,-2.726980994105920875e-01
-1.517735263870534645e-01,1.436855386793951250e-01
-1.517735263870542972e-01,-1.436855386793955136e-01
2.071950931841644861e-01,1.949561212964870394e-01
1.529563427816463261e-01,1.204821216111407606e-01
2.071950931841641808e-01,-1.949561212964866508e-01
1.529563427816463261e-01,-1.204821216111408438e-01
7.117139194073547614e-02,4.021026676359242910e-18
-1.065381393341518601e+00,-1.039677356217490103e-15
-9.487693793248164198e-01,-1.735880176757657714e-15
-8.559415050562508842e-01,3.195444411020416098e-01
-8.559415050562538818e-01,-3.195444411020442188e-01
1.518140184287610460e-02,9.588927419252680773e-01
1.518140184287611327e-02,-9.588927419252669671e-01
3.862832408342831148e-01,8.309513068009711789e-01
-1.948608749622322001e-01,8.453388299998898514e-01
3.862832408342886659e-01,-8.309513068009772851e-01
-1.948608749622323666e-01,-8.453388299998904065e-01
-3.478095413041041861e-01,7.119890175917815700e-01
-5.636195284944530703e-01,4.865681693434720234e-01
-3.478095413041014661e-01,-7.119890175917802377e-01
-4.911247274511686411e-01,4.864343151224347350e-01
-6.129581203305791703e-01,2.498344758512276442e-01
-5.636195284944546247e-01,-4.865681693434723010e-01
-6.129581203305796144e-01,-2.498344758512283381e-01
-4.911247274511643113e-01,-4.864343151224323480e-01
-5.552323026166904318e-01,-3.359042363115200686e-02
-5.552323026166893216e-01,3.359042363115150032e-02
9.609783030591921849e-01,-1.062172517885257017e-01
9.609783030591931841e-01,1.062172517885252715e-01
8.325345334325690017e-01,-3.492400066015365900e-01
8.325345334325687796e-01,3.492400066015369231e-01
5.869690790648853795e-01,5.245312149974915572e-01
6.796405123974603724e-01,4.371286082937738127e-01
8.673144988114597220e-01,1.049178444705767411e-15
6.796405123974569307e-01,-4.371286082937735906e-01
5.869690790648834922e-01,-5.245312149974928895e-01
9.925678722732673986e-02,6.732976473433232023e-01
1.871794051931820191e-01,5.726738421823766023e-01
2.430577987369307857e-01,5.325819983628792276e-01
-1.313230825006129199e-01,4.746226741923881831e-01
5.299573053297761405e-01,2.655842269927209398e-01
6.982892549415552486e-01,-2.768283582903835090e-16
9.925678722732657333e-02,-6.732976473433243125e-01
5.299573053297760294e-01,-2.655842269927219390e-01
1.871794051931830183e-01,-5.726738421823786007e-01
2.430577987369295923e-01,-5.325819983628786725e-01
-1.313230825006123925e-01,-4.746226741923885717e-01
2.658295628473698879e-02,3.756749503091207920e-01
-1.373376230890554217e-01,1.962153023448025002e-01
-2.418523304270046304e-01,1.960591225188724470e-16
7.838548219196551188e-04,2.486342652323943747e-01
-1.373376230890556160e-01,-1.962153023448027778e-01
2.658295628473756819e-02,-3.756749503091206810e-01
7.838548219197717789e-04,-2.486342652323946245e-01
4.114861842574583650e-01,0.000000000000000000e+00
3.175659338489849604e-01,0.000000000000000000e+00
2.240244560612049685e-01,0.000000000000000000e+00
1.051359584536761815e+00,0.000000000000000000e+00
-2.169308106993548813e-01,1.012330050302522322e+00
2.982515990907166903e-01,8.597664340903311553e-01
8.663266147539075979e-01,2.873342328954928693e-01
7.059298094470267682e-01,5.430329562923493780e-01
-2.169308106993530216e-01,-1.012330050302522322e+00
-8.693471893143656093e-01,3.719899199458193695e-01
-8.693471893143661644e-01,-3.719899199458207573e-01
-7.383095003420880875e-01,4.789362720128286233e-01
8.663266147539084860e-01,-2.873342328954947011e-01
7.059298094470284335e-01,-5.430329562923518205e-01
2.982515990907171344e-01,-8.597664340903342639e-01
-7.383095003420910851e-01,-4.789362720128281792e-01
-4.126381376661325540e-02,8.116961785656868766e-01
-3.436420295787500079e-01,7.084851073972014968e-01
-5.042010422121916413e-01,5.644755632501330389e-01
5.041411715745444111e-01,5.457102234686387332e-01
8.152904934757990718e-01,6.519402183524453222e-16
-8.541510007637699575e-02,6.816923076831529205e-01
3.192761932556795745e-01,5.758913998604004991e-01
6.854785083048898775e-01,-4.872634091337376432e-18
6.008615883493488852e-01,1.643148218864781129e-01
5.041411715745466315e-01,-5.457102234686381781e-01
6.008615883493512166e-01,-1.643148218864789734e-01
1.973769701532418486e-01,5.566583536807609978e-01
-4.375462012560523556e-02,5.594736798810979739e-01
-2.295414412369620183e-01,5.275699602399381849e-01
-6.613444456840660290e-01,1.231639819962305760e-01
-5.466320299661424631e-01,2.599505274607936123e-01
-6.613444456840665842e-01,-1.231639819962318111e-01
-5.042010422121906421e-01,-5.644755632501338161e-01
-3.436420295787481205e-01,-7.084851073972027180e-01
-4.126381376661326927e-02,-8.116961785656879869e-01
2.236314931818062790e-01,3.616977610227501971e-01
1.189820585203273245e-01,3.862107076063042710e-01
-5.466320299661440174e-01,-2.599505274607933347e-01
2.705595548120151572e-01,1.722244239338772687e-01
3.192761932556805182e-01,-5.758913998604004991e-01
-8.541510007637651003e-02,-6.816923076831533646e-01
-2.295414412369620738e-01,-5.275699602399384069e-01
1.973769701532420984e-01,-5.566583536807612198e-01
-4.375462012560428493e-02,-5.594736798810994172e-01
2.705595548120156013e-01,-1.722244239338768523e-01
2.236314931818059459e-01,-3.616977610227510298e-01
1.189820585203270886e-01,-3.862107076063033273e-01
-4.609813345647940652e-01,-7.564079791320524290e-17
-1.602918184976010463e-01,2.388972156968671434e-01
-3.074456579994559458e-01,-5.286469441693371624e-17
-1.602918184976012961e-01,-2.388972156968670046e-01
-4.570070341017928861e-02,0.000000000000000000e+00
1.100561948367778209e+00,-8.673617379884035472e-17
-1.042004805802552170e+00,-1.465787127091777720e-15
8.639528287705428022e-01,5.449270081932631182e-01
-3.749771566011383395e-01,8.891532397114292330e-01
8.639528287705440235e-01,-5.449270081932630072e-01
-3.348941471237397716e-01,8.213013694675306287e-01
8.438005957062083562e-02,8.665099248598673309e-01
-6.893958636208572521e-01,5.504158852803197055e-01
-3.749771566011345647e-01,-8.891532397114315645e-01
-6.893958636208605828e-01,-5.504158852803207047e-01
-3.348941471237366629e-01,-8.213013694675269649e-01
8.438005957062000295e-02,-8.665099248598651105e-01
8.465490202438591405e-01,2.287986558128433656e-01
8.465490202438542555e-01,-2.287986558128424774e-01
5.127994885783203616e-01,6.384666300541761430e-01
-1.797455399151821551e-02,7.205999118565328265e-01
-5.716506379507306779e-01,4.554577952333211388e-01
-3.655538487136000825e-01,5.455569384932169585e-01
-7.959019177350413754e-01,-2.491896933719894771e-17
-5.716506379507308999e-01,-4.554577952333196400e-01
-6.566060474267055858e-01,1.814295121532099597e-01
-6.848406876055146419e-01,8.986012266944769233e-02
-6.848406876055158632e-01,-8.986012266944826132e-02
-6.566060474267061409e-01,-1.814295121532098765e-01
5.127994885783208057e-01,-6.384666300541762540e-01
-1.797455399152024166e-02,-7.205999118565343808e-01
-3.655538487136003045e-01,-5.455569384932181798e-01
6.671420949693616098e-01,3.491421361316869865e-01
5.467677001971603667e-01,4.100728139757753854e-01
3.689148403116869757e-01,5.364007121864379224e-01
1.895412370882270103e-01,5.386983599807321221e-01
-5.456607866498157655e-01,-4.256851630281015072e-16
-1.624051227350642168e-01,4.320221467530391268e-01
-3.097530385279374521e-01,3.238418799263627634e-01
6.671420949693631641e-01,-3.491421361316885408e-01
5.467677001971569251e-01,-4.100728139757742752e-01
3.689148403116859765e-01,-5.364007121864373673e-01
1.895412370882262054e-01,-5.386983599807307899e-01
5.995586677012219035e-01,-1.240680063836571238e-16
4.681576447441515021e-01,2.134812064496571793e-01
2.747008663708060960e-01,3.195871285667477024e-01
4.681576447441514466e-01,-2.134812064496574013e-01
2.747008663708063736e-01,-3.195871285667480355e-01
3.159261015286958796e-01,9.774108298877955125e-02
3.159261015286958241e-01,-9.774108298877946799e-02
-1.624051227350646887e-01,-4.320221467530397375e-01
-3.097530385279371190e-01,-3.238418799263616532e-01
-2.030248982623450160e-01,1.323274568858501254e-01
-2.030248982623451548e-01,-1.323274568858502087e-01
3.980252415984862971e-03,0.000000000000000000e+00
8.026870031093861213e-01,5.657227550647954128e-01
8.026870031093922275e-01,-5.657227550647949688e-01
3.550891578613341593e-01,8.202296171926329871e-01
3.198635704821664594e-03,9.380385582670879296e-01
-3.181796841472613324e-01,8.754091333208880998e-01
-7.938634892450354696e-01,4.730958007959867317e-01
-8.890456821722746428e-01,1.600779151917190724e-01
-8.890456821722730885e-01,-1.600779151917180454e-01
-7.938634892450358027e-01,-4.730958007959849554e-01
-5.062284983796864202e-01,6.922327495357811777e-01
-3.181796841472611659e-01,-8.754091333208897652e-01
3.198635704821018409e-03,-9.380385582670869304e-01
3.550891578613346589e-01,-8.202296171926350965e-01
-5.062284983796820903e-01,-6.922327495357765148e-01
-5.512232135689967283e-01,5.648953722503952113e-01
-7.972330160912294295e-02,7.534624705212643603e-01
-4.917355098402397817e-01,5.219644865030406145e-01
5.149303987833873109e-01,5.840781890882625893e-01
8.533423900716385901e-01,1.655548670427610035e-15
-4.756625543174686915e-02,6.211245953194387548e-01
3.124988668098911404e-01,5.671171174356869349e-01
7.602342139774065366e-01,1.826804895268409057e-01
7.602342139774022067e-01,-1.826804895268402951e-01
7.114938317551564584e-01,4.204962915281815741e-17
6.243873018460562863e-01,2.978509646387327847e-01
5.149303987833883101e-01,-5.840781890882609240e-01
-5.512232135689970614e-01,-5.648953722503966546e-01
-7.972330160912385888e-02,-7.534624705212641382e-01
6.243873018460552871e-01,-2.978509646387343390e-01
3.124988668098906963e-01,-5.671171174356866018e-01
-4.917355098402417246e-01,-5.219644865030402814e-01
-4.756625543174563403e-02,-6.211245953194399760e-01
-2.604037280499192364e-01,5.171350865297565935e-01
-6.426815608110277855e-01,-1.119224996385631145e-17
-2.604037280499198470e-01,-5.171350865297568156e-01
-5.202024614634167543e-01,2.221843801419980668e-01
-5.202024614634177535e-01,-2.221843801419985664e-01
4.688931947021151569e-01,2.356995614423025576e-01
4.688931947021139912e-01,-2.356995614423022800e-01
3.360561004485858594e-01,2.644093214788258428e-01
3.360561004485868031e-01,-2.644093214788271196e-01
-3.635980734540925630e-01,1.364093882357225729e-01
-3.635980734540930626e-01,-1.364093882357225174e-01
-3.702551983112198908e-01,-1.455691140921938373e-16
-1.483674212541342963e-01,1.611320326849054740e-01
1.287746748304440247e-01,1.475566980022197106e-01
4.483683067780476136e-03,1.381393730852341628e-01
-1.483674212541342408e-01,-1.611320326849051965e-01
1.287746748304439692e-01,-1.475566980022197938e-01
4.483683067780500422e-03,-1.381393730852343293e-01
-5.926742373653569596e-01,8.061518807950920351e-01
-5.926742373653536289e-01,-8.061518807950875942e-01
-9.359582774554782159e-01,1.026280335264577561e-15
-8.722133057939607248e-01,1.886919787998994347e-01
-8.722133057939619460e-01,-1.886919787999007947e-01
-6.597917756141243872e-01,4.823066783244727151e-01
-4.597716760109170631e-01,6.831064965641319153e-01
-6.597917756141188361e-01,-4.823066783244716604e-01
-9.900429004085957441e-02,8.035013963516498547e-01
-4.597716760109161749e-01,-6.831064965641271414e-01
1.683504274070878326e-01,7.807687267573995005e-01
3.205192182605680618e-01,7.375193796338376240e-01
7.719056111260651498e-01,3.483794226149187212e-01
4.768195781338646633e-01,5.988907192728593065e-01
6.165814773622478873e-01,4.291554522674901340e-01
8.641580641574994059e-01,-1.012855694344436315e-15
7.719056111260719222e-01,-3.483794226149217743e-01
-9.900429004085828377e-02,-8.035013963516471902e-01
1.683504274070880824e-01,-7.807687267573961698e-01
3.205192182605677842e-01,-7.375193796338370689e-01
4.768195781338639416e-01,-5.988907192728590845e-01
6.165814773622468881e-01,-4.291554522674935757e-01
7.871000753726902222e-01,2.135686904781173056e-17
2.982412236121059212e-01,6.185807578467843459e-01
-3.678400145373961205e-01,6.120788118753842655e-01
2.982412236121057547e-01,-6.185807578467847900e-01
-3.678400145373945107e-01,-6.120788118753837104e-01
3.229125919346945151e-01,4.160549994058655998e-01
5.843407035626867474e-01,7.901704423119992882e-02
5.843407035626868584e-01,-7.901704423120026188e-02
3.229125919346944595e-01,-4.160549994058670986e-01
4.541561888066431019e-01,1.376894261881387027e-01
4.541561888066439900e-01,-1.376894261881381198e-01
-3.004007752605991621e-01,5.164483008004709941e-01
-7.058017803514263777e-01,-1.714625085826347491e-16
-3.004007752605996062e-01,-5.164483008004719933e-01
-1.572121612983172143e-02,4.887106757041870808e-01
-5.831894725563739890e-01,9.056403616452900338e-17
-4.666980198901797272e-01,1.528931847178506831e-01
-4.666980198901785615e-01,-1.528931847178501835e-01
-1.572121612983098243e-02,-4.887106757041865257e-01
3.378487662130979508e-01,1.923586304525110975e-17
-1.204905534464865702e-01,3.195745654282161619e-01
-9.781540971190201550e-02,3.133825518027460455e-01
-1.204905534464867645e-01,-3.195745654282163284e-01
-9.781540971190207101e-02,-3.133825518027462120e-01
-3.604682577398512361e-02,1.440573198913132069e-01
-3.604682577398514443e-02,-1.440573198913131792e-01
-1.417821835205806125e-01,0.000000000000000000e+00
-6.506782508910925744e-02,0.000000000000000000e+00
-3.486270603694102688e-02,9.804054121869758553e-01
4.359953734226875710e-01,8.298228800836584540e-01
-9.032613584244812976e-01,3.647989202867957248e-01
-4.875159419939757433e-01,7.779594196696293373e-01
-9.032613584244805205e-01,-3.647989202867958358e-01
-9.211003073913839323e-01,8.574909166695347806e-02
-9.211003073913851535e-01,-8.574909166695335316e-02
7.071726838099391399e-01,5.628215086365531139e-01
9.704189646128830171e-01,-8.950204673948314420e-16
-5.181761151017454381e-01,6.511479743241156415e-01
-3.486270603694229669e-02,-9.804054121869733018e-01
-7.064500887073197344e-01,3.476599051157691633e-01
-4.875159419939744665e-01,-7.779594196696315578e-01
4.359953734226886812e-01,-8.298228800836588981e-01
7.071726838099445800e-01,-5.628215086365561115e-01
8.290790135612670086e-01,1.178750685376023649e-01
8.290790135612655654e-01,-1.178750685376009216e-01
-7.064500887073187352e-01,-3.476599051157664433e-01
-5.181761151017447720e-01,-6.511479743241164186e-01
1.340724440491734837e-01,7.613483826405544885e-01
-3.996003449279757480e-01,5.717556809446872057e-01
-4.401795590503028432e-02,6.528028892103400205e-01
3.684551591021043015e-01,5.638943928887090173e-01
9.659721346817146115e-02,5.886224257036308805e-01
3.662647874344024390e-01,4.282860897962009750e-01
1.416592652079720904e-01,5.111707201882526030e-01
-3.594205156505103638e-01,3.898652344170756012e-01
5.883640127044365009e-01,1.947971912405629946e-01
-3.996003449279775799e-01,-5.717556809446893151e-01
-5.608466711908337565e-01,-7.697365280064919844e-16
-4.220485356696396240e-01,1.851149233138286998e-01
1.340724440491744829e-01,-7.613483826405526012e-01
5.515770250377973749e-01,7.715598935076260148e-16
5.883640127044362789e-01,-1.947971912405629391e-01
3.684551591021051897e-01,-5.638943928887092394e-01
-4.401795590502863287e-02,-6.528028892103392433e-01
-3.594205156505105303e-01,-3.898652344170746575e-01
-4.220485356696397905e-01,-1.851149233138283945e-01
3.662647874344013288e-01,-4.282860897961998647e-01
9.659721346816980969e-02,-5.886224257036311025e-01
1.416592652079717018e-01,-5.111707201882524920e-01
-3.319375258572881959e-02,3.240707742482298315e-01
-2.260625977479298332e-01,7.000556554721544533e-02
-2.260625977479295001e-01,-7.000556554721529268e-02
-3.319375258572836856e-02,-3.240707742482306086e-01
9.461365566518399606e-02,1.863101350014087221e-01
9.461365566518389891e-02,-1.863101350014087221e-01
2.760246622723769860e-01,1.348629779234584313e-16
1.652970835515990000e-01,6.877241688248737772e-02
1.652970835515991110e-01,-6.877241688248737772e-02
-1.174859683795734799e+00,-2.775557561562891351e-16
7.939672911439428216e-01,-7.309527608995769477e-01
7.939672911439500380e-01,7.309527608995834980e-01
-9.991595559747209476e-01,-3.653292806677356827e-17
-6.637698281362224284e-01,-6.124404463501638141e-01
-6.790479023204650799e-01,-5.389586069285321468e-01
-7.706815621719561582e-01,-3.898402457264305565e-01
-1.840527856225646908e-01,-8.792992323976849267e-01
-6.637698281362188757e-01,6.124404463501644802e-01
-7.706815621719546039e-01,3.898402457264332766e-01
-6.790479023204667453e-01,5.389586069285324799e-01
-7.534097786051743850e-02,-8.361587620245435337e-01
5.844708730036449751e-01,-6.681744000725781119e-01
2.060927692578967685e-01,-7.800397725100263191e-01
-1.840527856225611936e-01,8.792992323976881464e-01
7.200314453616173394e-01,-4.346651711848996125e-01
5.844708730036463074e-01,6.681744000725815535e-01
7.634989198652737397e-01,-2.363179414601334627e-01
7.200314453616158961e-01,4.346651711848983912e-01
7.634989198652709641e-01,2.363179414601335182e-01
-7.534097786051711931e-02,8.361587620245445329e-01
2.060927692578953252e-01,7.800397725100268742e-01
7.477727377398389885e-01,4.060730675148120463e-16
-6.768332068521520917e-02,-6.896946451572331105e-01
4.790166214928099908e-01,-4.555651694840562316e-01
4.790166214928110455e-01,4.555651694840562316e-01
-6.768332068521519529e-02,6.896946451572321113e-01
-6.690760291019111072e-01,3.587799695422007475e-17
-5.108665309935794818e-01,-2.149386659493592311e-01
-5.769697944109093424e-01,-1.571371975573881144e-16
-5.108665309935802590e-01,2.149386659493607854e-01
2.239461862391872726e-01,5.492856617152318544e-01
6.499978805234024604e-02,5.259229654021542189e-01
-1.855139899979997842e-01,4.623608929820977598e-01
2.239461862391874947e-01,-5.492856617152310772e-01
5.259406641488263423e-01,1.053744372624795950e-01
5.259406641488255651e-01,-1.053744372624791786e-01
6.499978805234062074e-02,-5.259229654021528866e-01
-1.855139899979992568e-01,-4.623608929820980373e-01
3.535332124777608165e-01,7.823845347437510811e-02
3.535332124777613161e-01,-7.823845347437539954e-02
6.920809116784605586e-02,2.996251863635544521e-01
2.441106356024501101e-01,-1.453700280117022224e-16
-1.529382673998088207e-02,2.536302551454427956e-01
-1.966235505684725549e-01,1.691608635219813417e-01
6.920809116784561177e-02,-2.996251863635543966e-01
-1.966235505684726381e-01,-1.691608635219815915e-01
-1.354611019610843792e-01,1.562741458363927984e-16
-6.269876977808166996e-02,-8.330808180506647453e-17
-1.529382673998073462e-02,-2.536302551454425180e-01
-1.033937084284618058e+00,-8.881784197001252323e-16
-9.311428310305539524e-01,-4.536467637597211278e-01
-9.311428310305503997e-01,4.536467637597178526e-01
2.706194695299565245e-01,-9.821573595883666963e-01
2.706194695299568576e-01,9.821573595883633656e-01
-9.030142511403478622e-02,9.013931353350939091e-01
-9.030142511403244088e-02,-9.013931353350916886e-01
8.939425397494037417e-01,1.989693201606815010e-01
8.939425397494021874e-01,-1.989693201606801409e-01
3.949151052653782079e-01,-7.995669731208682185e-01
7.120011952344121875e-01,-4.556913613415152775e-01
7.120011952344087458e-01,4.556913613415137787e-01
3.949151052653757654e-01,7.995669731208671083e-01
4.590585057965962390e-01,-6.768478296436717390e-01
-6.829848964445944803e-01,-5.324487453026472972e-01
-6.829848964445941473e-01,5.324487453026461869e-01
3.132801989998537096e-01,-6.743767019075789237e-01
-2.299895700824344802e-02,-7.201184184606590488e-01
-3.167323416948221726e-01,-6.840198691096539552e-01
4.590585057965985150e-01,6.768478296436735153e-01
-3.167323416948213954e-01,6.840198691096528449e-01
-2.299895700824272637e-02,7.201184184606592709e-01
3.132801989998539871e-01,6.743767019075788127e-01
-4.809512977748411910e-01,-5.374204968272167093e-01
-6.751209099976889227e-01,-1.073463702370422712e-01
-6.751209099976893668e-01,1.073463702370431178e-01
-4.809512977748391371e-01,5.374204968272142668e-01
-4.897272961383742351e-01,-4.036893875811433663e-01
-4.090187169762298236e-01,-4.258809600349239832e-01
-4.897272961383747347e-01,4.036893875811437549e-01
-4.090187169762298791e-01,4.258809600349243163e-01
4.757559248402343788e-01,-4.556169380526389756e-01
6.783579929690810584e-01,1.032838190389555234e-16
5.639987131672007381e-01,-1.998794124757979074e-01
4.757559248402352670e-01,4.556169380526395307e-01
5.639987131671990728e-01,1.998794124757966584e-01
-9.501836922186428225e-02,-4.555209457501127046e-01
2.365389416479218299e-01,-3.699810029237730613e-01
-9.501836922186385204e-02,4.555209457501116499e-01
2.365389416479227458e-01,3.699810029237734499e-01
4.351303139081380555e-01,2.301208321186077113e-02
4.351303139081379445e-01,-2.301208321186027153e-02
-3.549434544652028123e-01,-8.105677717618567368e-02
-3.549434544652033674e-01,8.105677717618559042e-02
2.848221421289570121e-01,-2.483336129203121465e-17
-1.219068046217475394e-02,-1.827085869790560646e-01
-1.219068046217458567e-02,1.827085869790562034e-01
-1.730337851473427169e-01,-7.024882918103060919e-18
9.998016242217050431e-02,-2.133547112318925132e-17
-1.595984027355248913e-02,-2.480900964697031893e-18
4.789716544610137516e-01,8.215039933531533833e-01
4.789716544610129190e-01,-8.215039933531511629e-01
6.790590918374084239e-01,5.968490081777854117e-01
-5.984141334142956126e-01,7.464483541708888392e-01
-2.830338777180346765e-01,7.995522381242645693e-01
5.293917575605484177e-02,8.113074924708141289e-01
4.167654303899990809e-01,6.868798881034657855e-01
6.790590918374058704e-01,-5.968490081777801937e-01
7.750928436137559663e-01,2.849620354805997846e-01
1.753982177906588391e-01,7.115648774110331365e-01
8.088312951268171735e-01,1.212397830966959328e-01
7.750928436137579647e-01,-2.849620354806016165e-01
8.088312951268143980e-01,-1.212397830966957385e-01
4.167654303899973045e-01,-6.868798881034647863e-01
-5.984141334142956126e-01,-7.464483541708895054e-01
5.293917575605532749e-02,-8.113074924708184588e-01
-2.830338777180332888e-01,-7.995522381242662346e-01
7.510296557895498326e-01,-7.061934629741567894e-16
1.753982177906587558e-01,-7.115648774110319152e-01
-6.255676824971423411e-01,6.055323892571933264e-01
-6.255676824971411198e-01,-6.055323892571935485e-01
-8.216573626203859115e-01,-3.390745140040555827e-01
-8.216573626203823588e-01,3.390745140040549721e-01
-8.949578500117396640e-01,-1.607843095053115151e-02
-8.949578500117407742e-01,1.607843095052942026e-02
4.380546663413107389e-01,4.475369087373153865e-01
4.380546663413114050e-01,-4.475369087373167187e-01
-1.979898163779872378e-02,5.709281079179916452e-01
-1.979898163779891460e-02,-5.709281079179902019e-01
5.839128520322079963e-01,7.041625231505664169e-16
4.738423639057971481e-01,1.045061483455101414e-01
4.738423639057958714e-01,-1.045061483455097529e-01
2.605220515441062923e-01,2.657656720943999407e-01
2.605220515441071805e-01,-2.657656720944006623e-01
-4.159432636732807720e-01,-4.959468388995980082e-01
-3.465842736396277379e-01,-4.852957101686666830e-01
-4.159432636732817157e-01,4.959468388995984522e-01
-3.465842736396267387e-01,4.852957101686659613e-01
-7.470316251135473706e-01,2.339407434083343089e-16
-6.343195670247910867e-01,-1.357568133626682605e-01
-6.343195670247907536e-01,1.357568133626683438e-01
-2.177015735013158593e-01,-3.225878239280958182e-01
-2.177015735013160258e-01,3.225878239280962623e-01
-3.830148126055449853e-01,-1.816668359466206695e-01
-3.830148126055450408e-01,1.816668359466205307e-01
-4.229929464223421420e-01,-1.103979554112655851e-16
1.800649297772607405e-01,2.921808277053333444e-02
1.800649297772606572e-01,-2.921808277053335179e-02
-2.555554378379246705e-01,0.000000000000000000e+00
-1.171462091057429572e-01,0.000000000000000000e+00
6.780730411761125564e-01,-7.868486293549210586e-01
6.780730411761105580e-01,7.868486293549188382e-01
9.702810732780630110e-01,-1.880264567654506280e-01
9.702810732780664527e-01,1.880264567654525154e-01
7.916670889821111889e-02,-9.373843813987647877e-01
-9.992613745837972683e-01,-5.848654615956230124e-02
-9.992613745837981565e-01,5.848654615956247471e-02
-3.306876963408966197e-01,-8.691758394245531205e-01
-8.444123830938259356e-01,-4.526320124212731000e-01
-8.444123830938278230e-01,4.526320124212739882e-01
-5.709615364587087294e-01,-6.882365532655388973e-01
7.916670889821178503e-02,9.373843813987675633e-01
-3.306876963408973413e-01,8.691758394245555630e-01
-5.709615364587097286e-01,6.882365532655395635e-01
4.933597021939077898e-01,-6.731608162808440099e-01
5.880284858432609507e-01,-5.444262085101994053e-01
-3.039446427448393440e-01,-6.730854424504597588e-01
-6.413941655343493586e-01,-4.022893876507890321e-01
4.933597021939079563e-01,6.731608162808476736e-01
5.880284858432652806e-01,5.444262085102025139e-01
-6.413941655343479153e-01,4.022893876507876443e-01
-3.039446427448372900e-01,6.730854424504556510e-01
-6.347287796439170515e-01,-1.639408003106536116e-01
-6.347287796439188279e-01,1.639408003106530565e-01
7.306960824446158131e-01,4.502244085361788001e-16
1.491730005934427949e-01,-5.836833421821064904e-01
-1.315192737858248695e-01,-5.501839795487535323e-01
5.295857767229378288e-01,-2.773716920955475174e-01
2.261984233981657322e-01,-4.759238269207202165e-01
3.707411487722708787e-01,-3.710927675920465130e-01
-1.472231290256864333e-01,-4.628778278674393065e-01
-4.379821074586036089e-01,-2.720857334017441898e-01
6.376357645690455822e-01,2.945609440883547442e-16
5.295857767229370516e-01,2.773716920955475174e-01
1.491730005934436276e-01,5.836833421821067125e-01
3.707411487722708232e-01,3.710927675920470126e-01
2.261984233981651493e-01,4.759238269207189953e-01
-1.315192737858254246e-01,5.501839795487548646e-01
-4.379821074586036644e-01,2.720857334017439677e-01
-1.472231290256869329e-01,4.628778278674392510e-01
5.195135476875788472e-01,-1.704137007868259070e-16
-4.752978687172118577e-01,-2.068834438978821011e-16
-3.765394139744311919e-01,5.223617459097170492e-17
4.100261286806994310e-01,7.691422831478705751e-17
3.610877348314014967e-01,-5.007775980503276966e-17
1.975371411114066906e-03,1.532058113091759322e-01
1.975371411114059533e-03,-1.532058113091762375e-01
-1.207793439123124590e-01,-6.152348309210359245e-02
-1.207793439123125562e-01,6.152348309210371041e-02
2.111584763903170125e-01,0.000000000000000000e+00
5.991059807306413632e-01,8.732363063066058695e-01
1.032570595849913175e+00,2.916822540132411358e-16
5.991059807306374774e-01,-8.732363063066026498e-01
3.748676324298510498e-01,7.937160557131486271e-01
-2.279336603760904467e-01,8.780817232982821574e-01
-7.265338755942697402e-01,4.333421629423843680e-01
-4.333264548360155066e-01,7.140163245771801170e-01
-1.213629261716281660e-01,8.028547349288517321e-01
-7.607738344261378849e-01,2.832535638922041854e-01
-8.035177880831140262e-01,5.276558221577307833e-02
-8.035177880831140262e-01,-5.276558221577195423e-02
-7.265338755942689630e-01,-4.333421629423843680e-01
-7.607738344261357755e-01,-2.832535638922025201e-01
-5.061293291550681417e-01,5.527089062316815626e-01
-2.279336603760911961e-01,-8.780817232982838227e-01
-4.333264548360136192e-01,-7.140163245771748990e-01
3.748676324298493845e-01,-7.937160557131454075e-01
-1.213629261716284435e-01,-8.028547349288520651e-01
-5.061293291550679196e-01,-5.527089062316815626e-01
7.738730066569965427e-01,3.303729652004378514e-01
7.738730066569974309e-01,-3.303729652004362971e-01
-3.569377506851759141e-01,5.284903955575458445e-01
-7.190819860850448941e-02,6.419340406118918541e-01
9.309390769025982504e-02,6.208194309435052238e-01
5.582705827830668488e-01,4.757829047608071460e-01
7.085270382493292773e-01,8.063453847237962713e-02
7.085270382493290553e-01,-8.063453847237990468e-02
-3.569377506851765247e-01,-5.284903955575437351e-01
5.582705827830666268e-01,-4.757829047608091999e-01
-7.190819860850355960e-02,-6.419340406118917430e-01
9.309390769025889523e-02,-6.208194309435041136e-01
-5.124221249105871401e-01,2.735164948228264309e-02
-5.124221249105903597e-01,-2.735164948228243145e-02
4.830407711243125957e-01,4.015909521110583302e-01
4.084596638298775284e-01,4.478219692735215252e-01
4.830407711243123181e-01,-4.015909521110587188e-01
4.084596638298776394e-01,-4.478219692735215252e-01
3.744466751890340728e-02,4.609500728999778585e-01
2.855818608065455733e-01,3.741076504520032819e-01
3.744466751890278278e-02,-4.609500728999775254e-01
2.855818608065453512e-01,-3.741076504520023382e-01
-3.524463711380856901e-01,1.965096963290581228e-17
-8.080225903676380161e-02,2.338167435560297713e-01
3.304874313580644651e-01,-1.655570317227629887e-02
3.304874313580644651e-01,1.655570317227627458e-02
-8.080225903676369059e-02,-2.338167435560299379e-01
8.923405579191232007e-02,8.017497134153399319e-02
8.923405579191233394e-02,-8.017497134153400706e-02
-4.028932051626189781e-02,0.000000000000000000e+00
-1.820973425364325882e-01,0.000000000000000000e+00
1.185390337726897503e+00,-2.664535259100375697e-15
7.984408058673564401e-01,6.274960303596712752e-01
7.984408058673498898e-01,-6.274960303596660571e-01
8.823015959905396999e-01,2.083600490948906980e-01
8.823015959905367023e-01,-2.083600490948923634e-01
-9.660262363642849529e-03,8.842467341047883789e-01
-6.524649058478947383e-01,7.419770438126067624e-01
-4.141844359560400979e-01,7.999907396526132475e-01
-9.660262363642703812e-03,-8.842467341047897111e-01
-9.223500914097788606e-01,3.700963311061111760e-01
-6.524649058478906305e-01,-7.419770438126056522e-01
-4.141844359560390432e-01,-7.999907396526132475e-01
-9.223500914097787495e-01,-3.700963311061101213e-01
3.580495946510295902e-01,7.193366399058052085e-01
5.413482389030995767e-01,5.304791895175753336e-01
2.956957468974861780e-01,6.584119487480497579e-01
5.963204336548024731e-01,3.952927614595803663e-01
3.580495946510318661e-01,-7.193366399058070959e-01
5.413482389031022413e-01,-5.304791895175758887e-01
2.956957468974888981e-01,-6.584119487480525335e-01
5.963204336548018070e-01,-3.952927614595800332e-01
6.139090597640769476e-01,7.666288587833870738e-02
6.139090597640777247e-01,-7.666288587833913759e-02
4.388667904887272875e-01,3.568812843000754853e-01
4.388667904887287863e-01,-3.568812843000756518e-01
4.436221792060391356e-01,8.209196458135277485e-02
4.436221792060389690e-01,-8.209196458135319119e-02
-7.945137689123532576e-01,3.475626214268618397e-01
-4.999084165146724934e-01,5.526442714446313520e-01
-5.163827181105660330e-02,5.694023803575578579e-01
-7.945137689123511482e-01,-3.475626214268627279e-01
-4.999084165146731040e-01,-5.526442714446339055e-01
-5.163827181105615921e-02,-5.694023803575586351e-01
-8.021328449653265524e-01,-2.184930954982756943e-16
-6.634469063455388227e-01,2.617422761951042620e-01
-6.634469063455411542e-01,-2.617422761951042065e-01
-2.110420017107106638e-01,4.631305363755787718e-01
6.107990953759632330e-02,3.034613228311210387e-01
-2.110420017107099422e-01,-4.631305363755774951e-01
6.107990953759688535e-02,-3.034613228311211497e-01
-6.207935815993439466e-01,1.539295743434577505e-17
-3.897382328927643802e-01,2.434707289950928388e-01
-2.072523758777347902e-01,2.660539693862936650e-01
-3.897382328927634365e-01,-2.434707289950917841e-01
-2.072523758777353453e-01,-2.660539693862941091e-01
7.562542143727420119e-02,-1.081172361125632103e-16
-2.360443115456114442e-04,-1.230652447000249898e-17
-4.705625791209033792e-01,-1.212778330413731179e-16
-3.258222495514753736e-01,7.882331318816676591e-02
-3.258222495514754846e-01,-7.882331318816686305e-02
9.974807974920238962e-01,-2.829221503150195494e-01
9.974807974920257836e-01,2.829221503150182726e-01
-3.906390496426525027e-01,-9.235592212836306603e-01
3.513880085912691742e-01,-8.439763549129435383e-01
-1.600678414954841977e-01,-9.189563057223798515e-01
-1.014492684894253260e+00,5.562811315270070103e-17
-3.906390496426538350e-01,9.235592212836318815e-01
-7.046495892113256998e-01,-5.718247756422495387e-01
-1.600678414954851136e-01,9.189563057223765208e-01
3.513880085912689522e-01,8.439763549129472020e-01
-7.046495892113232573e-01,5.718247756422456529e-01
-1.616918499709280865e-01,-8.077038670783841523e-01
-5.345081773286406435e-01,-6.062618062053130030e-01
7.527943430107509881e-01,-2.312637352304743044e-01
6.169599692216327647e-01,-4.490516504847436585e-01
4.571259487602286620e-01,-5.649955455684053662e-01
2.775271113260683320e-01,-6.589321550593492116e-01
7.527943430107504330e-01,2.312637352304739158e-01
7.300580934486993190e-01,2.153528165641555473e-16
6.169599692216294340e-01,4.490516504847424373e-01
-1.616918499709278090e-01,8.077038670783857066e-01
6.318270352089299102e-01,1.326516737557599175e-15
4.571259487602278293e-01,5.649955455684030348e-01
2.775271113260678879e-01,6.589321550593483234e-01
-5.345081773286393112e-01,6.062618062053117818e-01
-8.517662193447710361e-01,-2.793755320705190587e-16
4.099147096229118215e-01,-3.730955922973834271e-01
4.099147096229129317e-01,3.730955922973838157e-01
1.698420826497035185e-01,-4.950275995635249893e-01
-1.070729427056919258e-01,-5.517855450388047256e-01
-2.462739802482758200e-01,-5.035874587382161982e-01
-6.809211812013021836e-01,-1.362488316010951050e-01
-6.809211812013006293e-01,1.362488316010943834e-01
-5.602910421218882941e-01,-2.026411178446656525e-01
1.698420826497031300e-01,4.950275995635234905e-01
-5.602910421218870729e-01,2.026411178446652639e-01
-1.070729427056916344e-01,5.517855450388038374e-01
-2.462739802482762641e-01,5.035874587382165313e-01
3.309933588652491099e-01,1.423379458062113967e-01
3.309933588652503866e-01,-1.423379458062120351e-01
-3.805195336790693772e-01,-2.765532458535115423e-01
-3.805195336790693772e-01,2.765532458535114313e-01
-9.166764760565793146e-02,-3.360317694977613123e-01
-9.166764760565770942e-02,3.360317694977612013e-01
9.060821255591705592e-02,1.792966679696028909e-01
9.060821255591693102e-02,-1.792966679696028631e-01
-3.441749168386394886e-01,6.129679728629251715e-17
-1.444723696403245328e-01,1.491260729461645618e-01
-1.444723696403246438e-01,-1.491260729461646450e-01
-9.145103524506820181e-02,0.000000000000000000e+00
-7.727824393702320549e-02,1.010195123464644906e+00
-1.007416525081073821e+00,6.255372196790898176e-16
-8.884742685057177569e-01,4.226269398888354289e-01
-8.884742685057178679e-01,-4.226269398888380935e-01
-7.727824393702595329e-02,-1.010195123464645128e+00
-4.204943576938957039e-01,8.107022422701348763e-01
-6.592055699992361850e-01,6.185012339368992640e-01
-6.592055699992398488e-01,-6.185012339368983758e-01
-4.204943576938940386e-01,-8.107022422701333220e-01
3.048368991690766361e-01,8.347964308469248973e-01
-7.450655290748688930e-01,2.688894111708462487e-01
-7.450655290748723347e-01,-2.688894111708463042e-01
3.048368991690780794e-01,-8.347964308469284500e-01
9.275965407645249128e-01,-1.512487572539684411e-01
9.275965407645250238e-01,1.512487572539677749e-01
-6.725590192276085233e-01,3.348351943859663116e-16
-4.878032020289233550e-01,4.924822029422679659e-01
-5.162221920850075529e-02,7.051602595277747243e-01
4.641668992252848680e-01,6.244969537288551642e-01
6.129872668998322949e-01,5.270544345200108838e-01
-3.329740227153407117e-01,5.699288094160033236e-01
-2.073883832980651931e-01,5.816836811813989039e-01
-4.490085065115212437e-01,3.024575440218799094e-01
-4.878032020289221338e-01,-4.924822029422678549e-01
-5.162221920850134510e-02,-7.051602595277752794e-01
-4.490085065115207996e-01,-3.024575440218811306e-01
-3.329740227153418775e-01,-5.699288094160045448e-01
-2.073883832980661091e-01,-5.816836811814000141e-01
4.641668992252848125e-01,-6.244969537288549422e-01
6.129872668998301855e-01,-5.270544345200098846e-01
1.987926453734479570e-01,5.369433018717638673e-01
7.940982662914503054e-01,-3.663086068264050685e-16
6.840069201179501679e-01,2.200124338028237037e-01
6.840069201179503899e-01,-2.200124338028236481e-01
1.987926453734479848e-01,-5.369433018717619799e-01
-3.891547869890248923e-01,-3.162530216780993415e-16
-1.125984659447858693e-01,3.584187173111801905e-01
-1.125984659447867298e-01,-3.584187173111799130e-01
3.206281756981604891e-01,3.714076255511663538e-01
3.206281756981612663e-01,-3.714076255511659097e-01
5.106373492016204052e-01,2.035685537320260363e-01
5.106373492016211824e-01,-2.035685537320262584e-01
2.740405597239640723e-01,1.547071532792347048e-01
2.740405597239634061e-01,-1.547071532792343718e-01
3.651099864248994464e-01,6.216635707538348959e-02
3.651099864248989468e-01,-6.216635707538349653e-02
3.557544862485531589e-01,-7.617460603580530412e-19
-3.724889626089440686e-02,1.833359790299276554e-18
-1.191250405378414673e-01,2.099237156438589144e-02
-1.191250405378414257e-01,-2.099237156438588797e-02
3.353474075587061787e-01,8.814863543647118993e-01
-1.244436324276166211e-01,9.274208991123185086e-01
8.715209804889039180e-01,3.018208327765047883e-01
8.751705207940629894e-01,2.032376182637841144e-01
9.131034940280718937e-01,1.361434937255944595e-15
8.715209804888973677e-01,-3.018208327765037891e-01
8.751705207940666531e-01,-2.032376182637862794e-01
-4.727207512098550724e-01,8.037368746172183220e-01
5.713691447147264402e-01,6.166541170693784490e-01
3.353474075587078440e-01,-8.814863543647126765e-01
-1.244436324276178146e-01,-9.274208991123140677e-01
-4.727207512098556275e-01,-8.037368746172163236e-01
5.713691447147246638e-01,-6.166541170693732310e-01
4.459341780816246659e-01,6.197024153239264477e-01
-8.528920980271053054e-01,-1.996052281766764976e-15
-8.260408018642123595e-01,-1.774079766765024602e-01
-8.260408018642126926e-01,1.774079766765030985e-01
4.483334197240353841e-02,7.240336956154594938e-01
-3.296336443380488146e-01,6.609580753823077748e-01
-6.349627747235787600e-01,4.130769178342559300e-01
-7.257983321280275790e-01,2.177642943649985285e-01
-7.257983321280220279e-01,-2.177642943649983343e-01
-4.583660381650194182e-01,4.494894318021130375e-01
-6.349627747235742081e-01,-4.130769178342541537e-01
4.459341780816243883e-01,-6.197024153239272248e-01
-3.296336443380469272e-01,-6.609580753823047772e-01
4.483334197240111674e-02,-7.240336956154611592e-01
1.528081467698653995e-02,6.167251601667931293e-01
-4.583660381650209725e-01,-4.494894318021157020e-01
1.528081467698750792e-02,-6.167251601667903538e-01
4.244067870025797773e-01,4.056335502910366486e-01
5.222126584724170462e-01,2.324768132702127732e-01
4.244067870025788891e-01,-4.056335502910355384e-01
5.222126584724160470e-01,-2.324768132702125789e-01
-4.800856067547347727e-01,1.071903068868028386e-01
-4.800856067547342731e-01,-1.071903068868035602e-01
-2.985847479761822854e-01,2.856340703432631023e-01
1.403779946206804019e-01,3.842187451269051812e-01
3.377812115777469870e-01,2.234667715180898018e-01
-8.843355141184144896e-02,3.782200870964680939e-01
-9.143515335989882420e-02,2.996057119344151531e-01
-3.310554586453234305e-01,-2.347870854028470042e-16
-2.985847479761825074e-01,-2.856340703432618811e-01
4.948063831149197844e-02,1.889607328966550759e-01
3.377812115777466540e-01,-2.234667715180896908e-01
2.027991974722988811e-01,-1.591875690061269625e-16
1.403779946206807905e-01,-3.842187451269051257e-01
-8.843355141184178203e-02,-3.782200870964683159e-01
4.948063831149210334e-02,-1.889607328966552979e-01
-9.143515335989840787e-02,-2.996057119344152087e-01
5.648638255106830375e-02,1.009170054092633606e+00
5.648638255106715883e-02,-1.009170054092639379e+00
9.154926112877714850e-01,-2.274846374751985621e-16
4.632923823155030152e-01,7.679366873059564336e-01
5.770867356729866282e-01,6.484056023793874912e-01
-7.217059168323555207e-01,6.127136607376664212e-01
-7.706146612705095933e-01,4.892482470296179997e-01
-7.217059168323545215e-01,-6.127136607376648669e-01
-7.706146612705115917e-01,-4.892482470296138364e-01
4.632923823155044585e-01,-7.679366873059568777e-01
5.770867356729875164e-01,-6.484056023793853818e-01
7.783414025525181579e-01,-2.295509055842034049e-16
5.988558976639994924e-01,4.768242968396184112e-01
6.979285614443871966e-01,2.456850571674811523e-01
6.979285614443859753e-01,-2.456850571674820405e-01
5.988558976639992704e-01,-4.768242968396173009e-01
-8.483686855605960808e-01,-2.338542645675003427e-17
-3.702816013370504034e-01,7.302619644338688154e-01
-5.013449240803289353e-01,6.053306594848310018e-01
-1.414151467153721038e-02,7.324330094627938825e-01
-3.702816013370470727e-01,-7.302619644338630422e-01
-5.013449240803297124e-01,-6.053306594848306688e-01
-1.414151467153706987e-02,-7.324330094627956589e-01
-6.627020905533602679e-01,1.295668827260720302e-01
-6.868915293204520545e-01,-1.471487570484392168e-15
-6.627020905533588246e-01,-1.295668827260702816e-01
6.235567257771276184e-01,-4.752716505991583254e-16
4.619147499672741075e-01,3.572626128938218848e-01
2.776050062502812277e-01,5.493568220955529213e-01
1.774459198000061799e-01,5.438484586187424252e-01
4.619147499672745516e-01,-3.572626128938223844e-01
2.776050062502816718e-01,-5.493568220955530323e-01
1.774459198000067905e-01,-5.438484586187434244e-01
-4.256651026314169362e-01,3.955645407485063325e-01
-1.383012798010052613e-01,5.291057975796531476e-01
-1.480425669409144163e-01,4.868342497933903501e-01
-4.256651026314169362e-01,-3.955645407485057219e-01
-1.383012798010056776e-01,-5.291057975796533697e-01
-1.480425669409141387e-01,-4.868342497933896840e-01
3.636991967479681342e-01,-2.490168687097468175e-16
4.718735540496810099e-02,3.063174130621303948e-01
4.718735540496821201e-02,-3.063174130621302838e-01
2.572130765367133809e-01,-4.379633648981922312e-17
1.824142627560494112e-01,-4.028922426113756875e-17
-4.261853203484919916e-01,-1.037154197033185332e-16
-3.134852690927720231e-01,1.542286676150373403e-01
-3.134852690927718566e-01,-1.542286676150375346e-01
-2.734736138025739005e-01,1.669935383373126749e-16
-1.460927913871693240e-01,-5.066374507685853684e-17
-2.518562361612721595e-02,8.000905827242831829e-18
-8.321400208059461789e-01,6.949760204419946907e-01
6.535993752961420655e-02,1.050663847287032215e+00
-8.321400208059402948e-01,-6.949760204419902498e-01
6.535993752961845316e-02,-1.050663847287029995e+00
7.387994555812017472e-01,6.827781934970995614e-01
-2.851933017104092971e-01,9.110404426602646266e-01
-9.045910601670269502e-01,1.693379836749471790e-01
-9.045910601670286155e-01,-1.693379836749463463e-01
-2.851933017104104073e-01,-9.110404426602635164e-01
7.387994555812089637e-01,-6.827781934971055566e-01
-6.611749210960936596e-01,5.056774217084960554e-01
-7.968116023513178714e-01,1.502044090034517695e-15
-6.611749210960913281e-01,-5.056774217084971657e-01
-4.342356477514937585e-01,6.313002847435281728e-01
-2.046178589212024890e-01,7.200276308383392054e-01
-4.527993643892201936e-01,5.116566559208166609e-01
2.949671964731768736e-01,7.114796884469331006e-01
4.357370207331589529e-01,6.639952317084190092e-01
7.657153570932353492e-01,1.894096905083465232e-01
6.314366128201353012e-01,4.198579931767110196e-01
-4.342356477514950353e-01,-6.313002847435270626e-01
-2.046178589212031829e-01,-7.200276308383395385e-01
7.657153570932374587e-01,-1.894096905083491045e-01
-4.527993643892216924e-01,-5.116566559208169940e-01
4.357370207331591194e-01,-6.639952317084192313e-01
2.949671964731783169e-01,-7.114796884469327676e-01
6.314366128201357453e-01,-4.198579931767099094e-01
-4.666518285273426603e-01,3.105737601363185441e-01
-4.666518285273412170e-01,-3.105737601363172673e-01
-4.869277081921912220e-01,1.458560586385383995e-01
-4.869277081921898898e-01,-1.458560586385390101e-01
-4.912903785206963470e-01,4.709288816167175192e-16
3.959463293466451983e-01,5.141120225388494669e-01
3.805774682347978083e-02,5.142804077143753316e-01
4.513252645583927247e-01,3.533295604590244721e-01
-7.831458709119329398e-02,3.400570642494812335e-01
2.563029701046075637e-01,3.789936830579290206e-01
3.959463293466456979e-01,-5.141120225388515763e-01
3.805774682348025267e-02,-5.142804077143742214e-01
4.513252645583925027e-01,-3.533295604590254713e-01
4.703301565228630299e-01,5.383909739320658083e-02
4.703301565228641401e-01,-5.383909739320651838e-02
3.896578879162971853e-01,8.080607743321473189e-17
1.648755084702642482e-01,2.453929796477143654e-01
2.563029701046075082e-01,-3.789936830579297977e-01
-7.831458709119303030e-02,-3.400570642494812335e-01
1.648755084702642759e-01,-2.453929796477140879e-01
2.225050977172562949e-02,-2.026833925719199166e-18
-1.502713407834327664e-01,1.585563504609960317e-02
-1.502713407834327664e-01,-1.585563504609959970e-02
5.650704141545541681e-01,-8.177622717939487806e-01
1.059617324989770015e+00,2.775557561562891351e-16
9.087229069689041483e-03,-9.221809272160201854e-01
-1.415430579663669863e-01,-9.198573172347548343e-01
5.650704141545545012e-01,8.177622717939476704e-01
9.394186539388620361e-01,-1.622649136792932989e-01
9.394186539388588164e-01,1.622649136792932156e-01
-1.415430579663669586e-01,9.198573172347574989e-01
9.087229069687851463e-03,9.221809272160176318e-01
-5.131954218214256347e-01,-7.457506263039778149e-01
8.185518945516906397e-01,-2.990188343443134222e-01
8.185518945516913059e-01,2.990188343443134777e-01
-5.131954218214248575e-01,7.457506263039835881e-01
-9.210857800923676342e-01,-1.772276162002730526e-01
-9.210857800923641925e-01,1.772276162002723310e-01
-7.373229201988050763e-01,-4.255649525951092360e-01
-7.373229201988013015e-01,4.255649525951098466e-01
-3.182750437179344138e-01,-6.743375805719653560e-01
3.430099278282124908e-01,-6.615789758575488788e-01
2.427742074518692839e-01,-6.728380384761030175e-01
-4.906626642196464938e-01,-5.304487002948206076e-01
-7.922683782865482804e-01,-8.720465863075615667e-16
-7.474294668335118574e-01,-7.526443550950530359e-02
-7.474294668335127456e-01,7.526443550950563666e-02
-3.182750437179359682e-01,6.743375805719680205e-01
-4.906626642196461607e-01,5.304487002948226060e-01
4.330826238020867303e-01,-4.944860256320017244e-01
3.430099278282133235e-01,6.615789758575485457e-01
2.427742074518695614e-01,6.728380384761032396e-01
4.330826238020863417e-01,4.944860256320012803e-01
5.510447078438558410e-01,-2.283253917358357421e-01
6.277782911648277508e-01,-5.046544051710820609e-16
5.510447078438573953e-01,2.283253917358364915e-01
-1.006964394720600980e-01,-4.996665997328648690e-01
1.864272256899077718e-01,-4.431478308605915073e-01
-1.006964394720606393e-01,4.996665997328663122e-01
1.864272256899077440e-01,4.431478308605917849e-01
2.014718840619412477e-01,-3.268826985339933766e-01
3.800962575006812671e-01,5.053898352236682907e-17
2.014718840619408313e-01,3.268826985339933766e-01
-3.951344108255364640e-01,-3.182493101716120654e-01
-3.951344108255360199e-01,3.182493101716118988e-01
-4.436151845310333242e-01,-1.840244361132290507e-01
-4.436151845310341013e-01,1.840244361132290507e-01
-2.950257924251264985e-01,-1.819262891145083383e-01
-2.950257924251259989e-01,1.819262891145078387e-01
1.802868693344855389e-01,1.616276651318924915e-16
1.388807927624551020e-01,-1.381901983634993960e-16
-1.026090074731394047e-01,1.333871368659773071e-01
-1.026090074731394325e-01,-1.333871368659774459e-01
1.106313227111312081e+00,1.374768354711619622e-15
-1.095231483325012078e+00,5.680808839610372447e-16
5.790699193586685833e-01,7.972563212286539747e-01
5.790699193586739124e-01,-7.972563212286577494e-01
-4.181581242765820133e-02,8.775824942608121404e-01
2.846841529976729124e-01,8.160515343613127248e-01
-8.627113662250243120e-01,4.103499540176361315e-01
-5.887331301702977138e-01,6.763493528843560476e-01
5.535210756892416928e-01,6.319113463846929291e-01
8.451666546032149396e-01,1.984103182808109878e-01
8.451666546032131633e-01,-1.984103182808084898e-01
6.987755564157924759e-01,3.492260254464059077e-01
8.000937847093958499e-01,-9.894596288610191581e-17
5.535210756892401385e-01,-6.319113463846929291e-01
6.987755564157933641e-01,-3.492260254464040758e-01
2.846841529976732454e-01,-8.160515343613096162e-01
-4.181581242765864542e-02,-8.775824942608131396e-01
-8.627113662250247561e-01,-4.103499540176360760e-01
-8.754441764700106043e-01,1.651017740584276028e-01
-8.754441764700106043e-01,-1.651017740584273807e-01
-5.887331301702968256e-01,-6.763493528843576019e-01
-2.773822425089752519e-01,6.878409399395547519e-01
1.474567568299392228e-01,6.243548875227818984e-01
-3.310993413567629995e-01,5.646215802059447730e-01
-5.160214045348757717e-01,4.184960698459379569e-01
-5.912375901189735883e-01,2.469105521088165445e-01
-2.773822425089766397e-01,-6.878409399395547519e-01
-5.160214045348755496e-01,-4.184960698459369022e-01
-5.912375901189717009e-01,-2.469105521088160449e-01
-3.310993413567639432e-01,-5.646215802059466604e-01
1.474567568299400000e-01,-6.243548875227845629e-01
3.896313118849452084e-01,3.583989889456822842e-01
9.119939434460526406e-02,5.061341915857413554e-01
-1.421046533996258576e-01,4.939881881411657960e-01
3.896313118849440982e-01,-3.583989889456816180e-01
2.951542550762660255e-01,2.747546413816225885e-01
4.268693884838936081e-01,-5.345117673473820974e-17
-1.297503377959162429e-01,3.814620549623453094e-01
9.119939434460505590e-02,-5.061341915857422435e-01
2.951542550762665806e-01,-2.747546413816225885e-01
-1.421046533996249694e-01,-4.939881881411647413e-01
2.168637388367757879e-01,8.107048381939083170e-02
2.168637388367754826e-01,-8.107048381939079007e-02
-1.297503377959160764e-01,-3.814620549623450874e-01
-8.541602179442144005e-04,2.160905232955132871e-01
-8.541602179441430600e-04,-2.160905232955133426e-01
-2.580467517314242176e-01,1.548396099443557772e-01
-3.989759944100752520e-01,2.303997215404111132e-17
-2.580467517314242176e-01,-1.548396099443557494e-01
-2.758915897124060157e-01,0.000000000000000000e+00
1.127815853459819495e+00,6.661338147750939243e-16
7.428516493492690609e-01,6.635481875065001311e-01
8.802764416629629274e-01,3.750181527949779103e-01
7.428516493492727246e-01,-6.635481875065034618e-01
8.802764416629663691e-01,-3.750181527949832949e-01
8.264487009032595033e-01,-5.717360635866778041e-16
-2.971032039047069584e-01,8.990177290541283561e-01
9.346807274919576025e-02,8.505225791097066335e-01
-1.017025647383544174e+00,9.105568259414927982e-16
2.375101221540454333e-01,7.534275663600874529e-01
3.445161478766456398e-01,6.369831285729574688e-01
-4.658464862190218048e-01,7.324478429120955258e-01
5.644374083499562600e-01,3.573228958429806035e-01
-1.802216152496906865e-01,7.387797377129632359e-01
-8.199833954177129236e-01,2.830833235061532838e-01
-5.718340988057134533e-01,5.364068560110089035e-01
-2.973300464722390402e-01,6.157975702712538135e-01
-2.971032039047052375e-01,-8.990177290541270239e-01
-6.011564079053787202e-01,3.912475317195879820e-01
-8.199833954177164763e-01,-2.830833235061530062e-01
-6.870554278848065577e-01,2.287211001744892669e-01
-7.653713353158799748e-01,3.888703949921131402e-16
9.346807274919538555e-02,-8.505225791097044130e-01
-4.658464862190208056e-01,-7.324478429120946377e-01
-6.870554278848086671e-01,-2.287211001744894889e-01
-5.718340988057146745e-01,-5.364068560110126782e-01
-6.011564079053790532e-01,-3.912475317195893698e-01
2.375101221540475982e-01,-7.534275663600921158e-01
-1.802216152496904922e-01,-7.387797377129656784e-01
3.445161478766434748e-01,-6.369831285729568027e-01
-2.973300464722400949e-01,-6.157975702712547017e-01
5.644374083499557049e-01,-3.573228958429799373e-01
2.027013961420102151e-01,4.381794354057843011e-01
3.694989966000097881e-01,2.923111181338442499e-01
4.745195045274246404e-01,1.123143005193630722e-01
4.820826416907944556e-01,9.364086157991932750e-17
4.745195045274243628e-01,-1.123143005193639882e-01
3.999976494469456578e-02,4.205488729282876870e-01
-3.718101315487701841e-01,3.084116029873416043e-01
3.694989966000095660e-01,-2.923111181338441944e-01
2.027013961420103538e-01,-4.381794354057835794e-01
-3.718101315487697955e-01,-3.084116029873417708e-01
3.999976494469402455e-02,-4.205488729282887972e-01
-7.439121198725319462e-02,2.995733645158930591e-01
1.684141736420965429e-01,-6.764291235847736146e-17
-7.439121198725330564e-02,-2.995733645158928926e-01
-3.296025390102301222e-01,7.561391884567849320e-17
-1.801932088522145703e-01,1.032899832893238307e-01
-1.801932088522144315e-01,-1.032899832893236225e-01
-1.120553873818180834e-01,-1.440263190501031606e-17
7.892931798895067574e-01,6.222117742931008166e-01
5.253489664070500886e-01,8.352634022018619042e-01
7.892931798895073126e-01,-6.222117742931002615e-01
8.663523057689255236e-01,2.714191287094815386e-01
5.253489664070487564e-01,-8.352634022018654569e-01
8.663523057689204165e-01,-2.714191287094802063e-01
-2.081305563187016427e-02,9.161693185813787332e-01
-8.504750835408328991e-01,4.859511598449035019e-01
2.686316493811206074e-01,7.594424432056512408e-01
5.295538239346632148e-01,5.953134055683888537e-01
-3.581830600041450152e-01,7.657815974832901107e-01
-8.504750835408331211e-01,-4.859511598449028913e-01
-7.260859437005659674e-03,7.814682037793025948e-01
-5.311312754624355481e-01,5.889448376108498140e-01
-2.081305563187150695e-02,-9.161693185813832851e-01
5.295538239346676557e-01,-5.953134055683910741e-01
2.686316493811178319e-01,-7.594424432056505747e-01
-3.581830600041412960e-01,-7.657815974832877792e-01
-7.260859437005474058e-03,-7.814682037793021507e-01
-5.311312754624351040e-01,-5.889448376108482597e-01
-7.429922738707381846e-01,2.583217197716074498e-01
-8.885783747087465656e-01,2.023699135656669004e-15
-7.429922738707350760e-01,-2.583217197716067282e-01
-7.898312834264953342e-01,-1.912216167757996603e-15
-2.980841814506916543e-01,5.888623829840113899e-01
4.054320122344987620e-01,4.245967817142384804e-01
6.599628432785851206e-01,1.029043154850112560e-15
4.203774151441098672e-01,3.063288102826853265e-01
5.421275672303190740e-01,1.429112649310392003e-01
4.054320122344996502e-01,-4.245967817142412559e-01
5.421275672303196291e-01,-1.429112649310383121e-01
4.203774151441085349e-01,-3.063288102826857706e-01
4.843670098396878898e-01,-5.103958196716303708e-16
-4.720644365888203020e-01,3.752472342059992028e-01
3.183709531478073201e-03,5.164910897842380777e-01
-1.333487654529948857e-02,4.893463123272732695e-01
1.139305910561293628e-01,3.479628426950283626e-01
-2.980841814506922094e-01,-5.888623829840095025e-01
3.183709531477698067e-03,-5.164910897842379667e-01
-1.333487654529953541e-02,-4.893463123272727144e-01
1.139305910561298069e-01,-3.479628426950282516e-01
-4.720644365888196914e-01,-3.752472342059989252e-01
-5.787127670444157657e-01,7.362614788280799627e-02
-5.787127670444166538e-01,-7.362614788280774647e-02
-4.398518975910046258e-01,7.704897845195219182e-17
-2.997650615973592725e-01,1.085008174491068067e-01
-2.997650615973600496e-01,-1.085008174491069732e-01
-2.844472885865497735e-01,-1.746749515245468367e-17
-4.266920148865566143e-02,-1.284551544615980303e-19
2.118142924046948761e-01,0.000000000000000000e+00
-3.999756367274116542e-01,9.083909278908789409e-01
5.874232206727023620e-01,8.165224966720772137e-01
9.266736696549242591e-01,2.227112035953284774e-01
9.266736696549215946e-01,-2.227112035953305313e-01
6.863103255526993296e-01,6.281040544803325743e-01
5.874232206727013628e-01,-8.165224966720810995e-01
6.863103255527017721e-01,-6.281040544803346837e-01
-3.999756367274082680e-01,-9.083909278908759433e-01
-5.381777316666555011e-01,7.095839339660054979e-01
-6.642476579389209324e-01,4.275540196850627361e-01
-6.123286799927382118e-01,5.041503910990037252e-01
-2.291500335907320773e-01,7.840862737113969416e-01
3.278025074958846874e-01,7.385270784245473452e-01
1.052245802242383621e-01,7.692561623574935004e-01
-4.624693367991989934e-01,5.779958559637241589e-01
-5.381777316666536137e-01,-7.095839339660043876e-01
-7.480213448456590752e-01,5.655712889596799242e-02
-7.480213448456574099e-01,-5.655712889596684750e-02
-6.642476579389208213e-01,-4.275540196850661223e-01
-6.123286799927371016e-01,-5.041503910989989512e-01
-2.291500335907330765e-01,-7.840862737113971637e-01
-4.624693367992018245e-01,-5.779958559637268234e-01
2.305972531089267863e-01,7.122610494391120595e-01
1.052245802242388339e-01,-7.692561623574944996e-01
3.278025074958830776e-01,-7.385270784245470121e-01
2.305972531089265365e-01,-7.122610494391108382e-01
7.500393642017149087e-01,4.764685800378340539e-17
-1.329393518121989581e-01,5.979932566728347609e-01
-1.329393518121990969e-01,-5.979932566728349830e-01
3.843058983585506128e-01,5.262132991511431213e-01
3.843058983585495580e-01,-5.262132991511410118e-01
-3.999895810285424291e-01,2.593222461336852636e-01
-3.999895810285415965e-01,-2.593222461336843199e-01
1.081717093305260835e-01,4.946713139695599892e-01
-4.390350153931138477e-01,-1.705318211510475063e-17
1.081717093305252092e-01,-4.946713139695591566e-01
-3.733376619985227518e-01,3.420052676953202089e-16
5.791215036706722774e-01,-1.765406550043653202e-16
2.797564533772469164e-01,3.606361400770418113e-01
2.797564533772474160e-01,-3.606361400770421999e-01
4.058710949241225441e-01,1.689196704469520527e-01
4.058710949241232657e-01,-1.689196704469520249e-01
2.583334674098468065e-01,2.283364064623713274e-01
-1.837736417060262251e-01,1.106934270240119839e-01
-1.837736417060259753e-01,-1.106934270240119977e-01
2.583334674098478612e-01,-2.283364064623720768e-01
-2.666458727749408675e-02,1.345635910971088589e-01
-2.666458727749418042e-02,-1.345635910971088589e-01
2.207253930836774736e-01,0.000000000000000000e+00
3.724555154534519019e-01,0.000000000000000000e+00
7.780212113836556531e-01,7.710066100354022733e-01
-9.519323161927493171e-01,5.365416097840407517e-01
-1.072020838725321834e+00,-3.054140154225199985e-16
-9.519323161927510935e-01,-5.365416097840396414e-01
7.780212113836528776e-01,-7.710066100354009411e-01
9.717992689347595414e-01,2.480484873981490185e-16
1.485481633797760548e-01,8.903890482776100068e-01
-5.961650987248305888e-01,6.210164701357349104e-01
-2.752443707350922808e-01,8.007456182741767847e-01
3.938414252930529380e-01,7.185481205248209768e-01
1.485481633797752499e-01,-8.903890482776146698e-01
7.010699019135301358e-01,4.466246797295836957e-01
8.010303462506815908e-01,2.724485676262701772e-01
7.383590996965659903e-01,2.655226006569711972e-01
8.010303462506809247e-01,-2.724485676262713985e-01
7.010699019135301358e-01,-4.466246797295850279e-01
3.938414252930545478e-01,-7.185481205248248626e-01
7.383590996965689879e-01,-2.655226006569711417e-01
-2.752443707350931135e-01,-8.007456182741754525e-01
-5.961650987248321432e-01,-6.210164701357386852e-01
1.064588035762494694e-02,7.196661685503821237e-01
-7.403539823054576807e-01,2.749545403142255595e-01
-7.403539823054569036e-01,-2.749545403142265587e-01
1.064588035762609360e-02,-7.196661685503882300e-01
-2.490951197457656474e-01,6.110251867935876380e-01
-6.959666237375680131e-01,-4.842444352510143034e-16
-4.172414292153114879e-01,4.634594008297666656e-01
-5.922713246855398905e-01,1.170562190657060270e-01
-5.922713246855397795e-01,-1.170562190657058604e-01
-2.490951197457663135e-01,-6.110251867935866388e-01
-4.172414292153129312e-01,-4.634594008297657775e-01
4.212374288666084210e-01,4.851234002036423076e-01
-2.927708871593623363e-01,4.304799325642686969e-01
1.702358416989339374e-01,4.989140652368894702e-01
5.532433276526559363e-01,2.190064689459660929e-01
4.212374288666091426e-01,-4.851234002036413639e-01
5.532433276526548260e-01,-2.190064689459654268e-01
-2.927708871593619477e-01,-4.304799325642692520e-01
1.702358416989338263e-01,-4.989140652368877493e-01
-3.536836680409888856e-01,9.650691132368346969e-02
-3.536836680409878308e-01,-9.650691132368276193e-02
5.826898660650627060e-02,3.721148975005119097e-01
5.826898660650620121e-02,-3.721148975005115767e-01
3.284479183622034948e-01,7.377461742205071449e-02
3.284479183622032727e-01,-7.377461742205061734e-02
-4.863626305321429311e-02,1.831525717650726304e-01
-4.863626305321414045e-02,-1.831525717650730190e-01
9.085617056986827755e-02,1.185640732251440066e-01
1.055534070557819087e-01,-1.008312930311498393e-16
9.085617056986826368e-02,-1.185640732251439095e-01
-4.142107264488790186e-01,-9.980687101535574701e-01
-4.142107264488762430e-01,9.980687101535543615e-01
-9.770157412621116588e-01,-5.959206233775656411e-17
-8.281449406065520824e-01,4.594066650691995268e-01
-8.281449406065499730e-01,-4.594066650692011922e-01
1.113168163708495861e-01,-8.453250401700795891e-01
-4.944097595768041087e-01,-6.046333027763309831e-01
-5.589009733175409611e-01,-5.575789472873552421e-01
-6.872218121995216089e-01,-3.406037126028744755e-01
-5.967162280499883620e-01,-4.146735394836420507e-01
-6.872218121995212758e-01,3.406037126028740314e-01
-5.589009733175422934e-01,5.575789472873556862e-01
-4.944097595768049414e-01,6.046333027763328705e-01
-5.967162280499890281e-01,4.146735394836410515e-01
8.149743275687056920e-01,-4.782539487321370575e-01
1.113168163708519870e-01,8.453250401700820316e-01
8.149743275687023614e-01,4.782539487321346705e-01
7.108754227819878702e-02,-7.418359641240642732e-01
2.876474705943551924e-01,-6.955800145464009487e-01
5.868016679694758597e-01,-5.345973538353464560e-01
8.613338638781633527e-01,-7.948287188042171825e-02
8.613338638781622425e-01,7.948287188042153784e-02
7.108754227819899518e-02,7.418359641240669378e-01
2.876474705943541377e-01,6.955800145464002826e-01
5.868016679694786353e-01,5.345973538353477883e-01
6.983999144398468362e-01,-2.918971652137902772e-01
6.983999144398450598e-01,2.918971652137896111e-01
-1.234930475136863243e-01,6.107224064180292178e-01
-2.490230173479874576e-01,5.288926879539443959e-01
-1.234930475136860328e-01,-6.107224064180287737e-01
-2.490230173479870690e-01,-5.288926879539431747e-01
6.053927809955464978e-01,-1.145648202730210896e-01
6.053927809955467199e-01,1.145648202730216864e-01
-3.993571016782121452e-01,1.416318400975669634e-01
-3.993571016782128114e-01,-1.416318400975674907e-01
-2.017766500666883234e-01,-3.198055443668878506e-01
5.481222714528449086e-02,-4.417804383896776765e-01
2.400801232703785870e-01,-4.199599188217633117e-01
-2.017766500666880736e-01,3.198055443668867959e-01
5.481222714528422024e-02,4.417804383896785092e-01
2.400801232703783372e-01,4.199599188217642554e-01
1.493802482020355482e-01,-3.668297817630015167e-01
1.493802482020349376e-01,3.668297817630012392e-01
4.112665439569533898e-01,-2.129905507937444575e-16
2.776965504575866772e-01,1.953787388926484514e-01
2.776965504575866772e-01,-1.953787388926485069e-01
2.319182355987446098e-01,2.899393054440325578e-16
-9.577478919485556130e-02,8.554107790798433364e-02
-1.574909363729724288e-01,8.261341657239390112e-18
-9.577478919485564457e-02,-8.554107790798436139e-02
8.303137082326342844e-01,6.929223917920692699e-01
8.303137082326367269e-01,-6.929223917920708242e-01
1.047138228912760649e+00,8.972367923083590099e-16
-7.325004874864032844e-01,6.471343148187895800e-01
8.952908508968466794e-01,3.334402687355597084e-01
3.475137587670100725e-01,8.707230596418906732e-01
5.320650675061929791e-01,7.124317472222152503e-01
1.456388086741602916e-01,8.783177816632899981e-01
-1.717139543937005741e-01,8.539976664379529403e-01
-5.430429489563216583e-01,6.862570191287751253e-01
-8.638217042496840747e-01,2.013549384337807724e-01
-7.325004874864049498e-01,-6.471343148187899130e-01
-8.638217042496830755e-01,-2.013549384337799952e-01
8.952908508968445700e-01,-3.334402687355626504e-01
-5.580084001643553782e-01,5.379702194377817825e-01
-2.964800488445040183e-01,7.052554345309907102e-01
-5.430429489563237677e-01,-6.862570191287762356e-01
3.475137587670081851e-01,-8.707230596418914503e-01
5.320650675061955326e-01,-7.124317472222196912e-01
1.456388086741600418e-01,-8.783177816632891100e-01
-1.717139543937012403e-01,-8.539976664379508309e-01
-5.580084001643531577e-01,-5.379702194377790070e-01
-7.140147571014808792e-01,4.476336974905966432e-16
-2.964800488445034632e-01,-7.052554345309894890e-01
8.013173908385122779e-01,7.115664532015364599e-17
2.182501339622862080e-01,6.424822410940080886e-01
-5.719666847316833280e-01,5.468622370767039111e-16
2.182501339622844316e-01,-6.424822410940083106e-01
1.862942969717172326e-01,5.297936343559993544e-01
5.797226011797257383e-01,1.643573061278404135e-01
4.448602550822312041e-01,2.995738754216399902e-01
4.831087340200572733e-01,1.730534756601428414e-01
5.797226011797248502e-01,-1.643573061278409964e-01
4.831087340200586611e-01,-1.730534756601407875e-01
4.448602550822318702e-01,-2.995738754216413224e-01
1.862942969717167607e-01,-5.297936343559992434e-01
-2.722006880102282450e-02,4.964285563495933751e-01
-1.629313206328071029e-01,3.894269571187454759e-01
-3.615006840436923441e-01,1.902543088249579462e-01
-4.042349151476851699e-01,-4.598017493219485889e-16
-3.615006840436914559e-01,-1.902543088249581127e-01
-2.722006880102275164e-02,-4.964285563495928200e-01
-1.629313206328073804e-01,-3.894269571187460310e-01
6.499120224562639041e-03,3.442910405845865940e-01
2.312096868408793360e-01,1.961230244184781202e-01
-2.087873706141007146e-01,-5.166789536933151792e-17
1.743007901320739114e-02,1.868392494362918210e-01
6.499120224562735318e-03,-3.442910405845868160e-01
2.312096868408798633e-01,-1.961230244184784255e-01
1.743007901320730441e-02,-1.868392494362917933e-01
7.335587878101077486e-01,-9.025570687345472187e-01
7.335587878101123005e-01,9.025570687345492171e-01
-8.729448715073709897e-01,-4.070599377339269576e-01
-8.729448715073769849e-01,4.070599377339308433e-01
-6.837667112902313660e-01,-5.747997611187424249e-01
-1.146800062071989257e-01,-8.928675758162798459e-01
-6.837667112902275912e-01,5.747997611187418698e-01
-1.146800062072017151e-01,8.928675758162792908e-01
4.153147761554843442e-01,-7.806073997273277332e-01
-6.980090008016213154e-01,-2.946815627360377943e-01
-4.054541685831233311e-01,-6.738786399766848456e-01
9.089081172585913304e-01,4.820417474688279842e-16
1.711358255099222903e-01,-7.880729870794256353e-01
8.316247893949502146e-01,-2.062248168450821206e-01
6.626521125332636430e-02,-7.354489729818612931e-01
4.634101928116678426e-01,-6.054290259946658592e-01
8.316247893949506587e-01,2.062248168450834529e-01
4.153147761554826789e-01,7.806073997273254017e-01
-6.980090008016214265e-01,2.946815627360370726e-01
-4.054541685831229425e-01,6.738786399766821811e-01
-4.522079695059706972e-01,-4.901349459823088339e-01
-5.578888283096115064e-01,-2.629891977733940234e-01
-2.818890521931453064e-01,-5.330439509413219534e-01
-5.557595885326588325e-01,9.529908106079522052e-16
-4.522079695059683657e-01,4.901349459823055588e-01
-5.578888283096117284e-01,2.629891977733949671e-01
1.711358255099228454e-01,7.880729870794250802e-01
6.626521125332801576e-02,7.354489729818629584e-01
4.634101928116662328e-01,6.054290259946644159e-01
-2.818890521931452509e-01,5.330439509413202881e-01
2.949933160666526333e-01,-5.827500419862517989e-01
2.949933160666517451e-01,5.827500419862516878e-01
6.764293270321036777e-01,-2.012383344797155360e-01
6.764293270321027896e-01,2.012383344797157581e-01
6.536305661406346390e-01,-3.648582332470277092e-16
5.122753140164730823e-01,-3.035426870782667041e-01
-6.437720099571730970e-02,-4.834097474920830417e-01
5.122753140164738594e-01,3.035426870782672037e-01
-6.437720099571836441e-02,4.834097474920833748e-01
3.735735702622873800e-01,-2.752937922388521419e-01
3.735735702622874355e-01,2.752937922388526970e-01
-3.529608932323706760e-01,-1.242366277900860596e-16
-1.897458350457951748e-01,-1.981244239464978740e-01
-1.897458350457947307e-01,1.981244239464979850e-01
1.038756853722071737e-02,-2.673411749730567055e-01
1.038756853722062889e-02,2.673411749730564835e-01
9.517672520169183359e-02,-1.703579074853309450e-01
9.517672520169188910e-02,1.703579074853309727e-01
3.657321931161987005e-01,4.933264608104476331e-17
1.943838455733993276e-01,-3.046929039770975989e-19
1.122234297573870165e+00,-4.440892098500626162e-16
9.746585098324517249e-01,4.383555337639863936e-01
-3.026219254418960336e-02,1.061914701710784392e+00
9.746585098324526131e-01,-4.383555337639853944e-01
-3.026219254418903784e-02,-1.061914701710788167e+00
2.742518510319417180e-01,9.012605431701697922e-01
-8.093376881655439670e-01,5.553559823126530404e-01
-8.093376881655452992e-01,-5.553559823126544837e-01
-9.909050960842806788e-01,-7.482675079267143719e-16
2.742518510319444380e-01,-9.012605431701745662e-01
6.141585161338838361e-01,6.231335577967574979e-01
4.287026952711782135e-01,7.229251373200179520e-01
7.513138062829681774e-01,3.151770664071948946e-01
6.141585161338872778e-01,-6.231335577967584971e-01
7.513138062829682884e-01,-3.151770664071952832e-01
4.287026952711788796e-01,-7.229251373200219488e-01
-9.079546840193811752e-01,-8.189856698268253222e-16
7.321723582471563185e-01,6.162430857637080433e-16
5.182988854980272730e-01,3.368953480049285965e-01
1.922529996001755559e-01,6.290576850727641611e-01
3.862591612091079707e-01,4.481454137587898567e-01
5.182988854980284943e-01,-3.368953480049275417e-01
5.521452426333700592e-01,-1.418921308005337641e-17
3.862591612091078042e-01,-4.481454137587899123e-01
1.922529996001756392e-01,-6.290576850727647162e-01
4.299000159297089452e-01,1.379144378418995111e-16
-6.745964940953282918e-01,3.639703441308347887e-01
-4.238973984539786688e-01,5.740124925724841010e-01
-3.184045584236128712e-01,6.311843835056942797e-01
-1.721009597381107925e-01,6.370631891227109822e-01
-6.364388144796172542e-01,2.473875828966306811e-01
-5.452208443437880220e-02,4.981998071611267731e-01
-1.542135906378480636e-01,5.112575987384021525e-01
-4.030651057932126968e-01,4.028437701798536219e-01
-6.745964940953287359e-01,-3.639703441308337895e-01
-6.364388144796162550e-01,-2.473875828966307644e-01
-6.244493622815243672e-01,-2.617058032444788344e-16
-4.238973984539786688e-01,-5.740124925724844340e-01
-3.184045584236135928e-01,-6.311843835056949459e-01
-1.721009597381110701e-01,-6.370631891227096499e-01
-4.030651057932124193e-01,-4.028437701798538439e-01
-1.542135906378488408e-01,-5.112575987384014864e-01
-5.452208443437746299e-02,-4.981998071611272172e-01
1.026970588705006099e-01,2.296632137120168116e-01
1.026970588705008319e-01,-2.296632137120165063e-01
-1.027106150773408194e-01,1.483732997491914729e-01
-5.357593477264376014e-02,-8.174359032885611130e-17
-1.027106150773406251e-01,-1.483732997491908900e-01
-2.696582224847925979e-01,7.962552934610475641e-02
-2.696582224847924869e-01,-7.962552934610456212e-02
1.207870339176686514e-03,-1.175792659420098252e+00
1.207870339177405557e-03,1.175792659420095143e+00
-1.026748762140211824e+00,-6.952452935225107711e-02
-1.026748762140214710e+00,6.952452935225190978e-02
3.184572924809890293e-01,-8.587942618866327704e-01
-4.350779551425963954e-01,-7.519848670984732308e-01
-1.941717901821829462e-01,-8.142401342353802196e-01
3.184572924809890293e-01,8.587942618866318822e-01
5.015054145224245863e-01,-6.635309021913530225e-01
5.628161212553814963e-01,-5.772818324434265680e-01
7.944113201601289420e-01,-3.262759813885235394e-01
6.920209258704838051e-01,-3.967090178102120057e-01
8.586756426797392816e-01,-6.939428238897947521e-02
8.586756426797397257e-01,6.939428238897947521e-02
7.944113201601286089e-01,3.262759813885247051e-01
6.920209258704841382e-01,3.967090178102121723e-01
5.015054145224251414e-01,6.635309021913522454e-01
5.628161212553834947e-01,5.772818324434280113e-01
7.209053429638139221e-01,-3.317952945606701676e-02
7.209053429638146993e-01,3.317952945606733595e-02
-5.111545485758223206e-01,-6.054962693432539567e-01
-2.691392864572119681e-01,-6.865311185262500393e-01
2.518844831682826579e-01,-6.022174619338003243e-01
4.793501392000674155e-01,-3.472355403676898322e-01
-8.617733037960558784e-01,-1.033070955670250015e-15
-4.350779551425979497e-01,7.519848670984770056e-01
-1.941717901821866377e-01,8.142401342353825511e-01
-5.111545485758228757e-01,6.054962693432562881e-01
4.793501392000674155e-01,3.472355403676909980e-01
2.518844831682814922e-01,6.022174619337989920e-01
-2.691392864572109134e-01,6.865311185262514826e-01
-7.103365372072060202e-01,-1.433336238874229618e-01
-7.103365372072018014e-01,1.433336238874223789e-01
-6.171797418991441520e-01,-1.750030786461527210e-01
-6.171797418991445960e-01,1.750030786461518606e-01
-1.448407391802867539e-01,-5.470591256511293521e-01
-2.608261696219293241e-02,-4.848399126924738400e-01
-2.095529611959634497e-01,-3.944231588899826391e-01
1.914288672793562074e-01,-2.926934956989121206e-01
-1.448407391802869759e-01,5.470591256511295741e-01
-2.608261696219291853e-02,4.848399126924731184e-01
-2.095529611959641714e-01,3.944231588899834717e-01
1.914288672793565405e-01,2.926934956989123426e-01
1.881297757151408900e-01,-1.172171490316148840e-01
1.881297757151408068e-01,1.172171490316145231e-01
-3.028304002117023774e-01,2.265076392528231619e-01
-3.028304002117023774e-01,-2.265076392528228288e-01
-2.966926343353212259e-01,8.542399622325975994e-02
-2.966926343353212814e-01,-8.542399622325984321e-02
-4.873180592269051037e-02,0.000000000000000000e+00
-1.000525117800844521e+00,3.986605906712891167e-01
-1.000525117800842079e+00,-3.986605906712854530e-01
9.116003144780595591e-01,5.201824953359689419e-01
9.116003144780583378e-01,-5.201824953359676096e-01
-5.573901338122274618e-01,7.927482834084352836e-01
-7.140676122464790776e-01,6.073346603696029300e-01
-5.573901338122254634e-01,-7.927482834084363938e-01
-7.140676122464808540e-01,-6.073346603696000434e-01
-8.907751406674434547e-01,1.810242757755883836e-01
-8.907751406674445649e-01,-1.810242757755900489e-01
-2.439807705469821397e-01,8.321116362594384031e-01
9.610199696883522935e-02,8.690406177767417972e-01
-2.439807705469816956e-01,-8.321116362594388471e-01
9.610199696883514608e-02,-8.690406177767392437e-01
7.325672766220936438e-01,5.125390423104996263e-01
7.325672766220896470e-01,-5.125390423104960735e-01
8.536185505507507543e-01,1.922391639055114620e-01
7.859201699184942269e-01,2.976364556757611357e-01
8.536185505507514204e-01,-1.922391639055119339e-01
7.859201699184948930e-01,-2.976364556757596924e-01
-1.677977102370781237e-02,7.804286410346374936e-01
-1.677977102370812809e-02,-7.804286410346368275e-01
-4.560147270589740565e-01,5.551216878423925749e-01
4.703827279311485476e-01,5.248368427058994756e-01
-4.560147270589744450e-01,-5.551216878423921308e-01
4.087948625224089860e-01,5.058004551405347327e-01
4.703827279311494913e-01,-5.248368427058986985e-01
4.087948625224088195e-01,-5.058004551405360649e-01
5.671760438065039933e-01,5.851578655472663287e-02
5.671760438065029941e-01,-5.851578655472629981e-02
-6.412549460355462805e-02,6.239845087896990217e-01
-6.412549460355472519e-02,-6.239845087896987996e-01
-5.768333464628343510e-01,2.074448417256791743e-01
-5.768333464628331297e-01,-2.074448417256793964e-01
4.574299316769914192e-02,4.843491656715100402e-01
-4.870077627760972805e-02,4.406599096242472813e-01
3.971506862434198704e-01,1.999426338282804622e-16
1.773395461048981048e-01,3.259677382696452574e-01
4.574299316770001622e-02,-4.843491656715110949e-01
-4.870077627760931865e-02,-4.406599096242471703e-01
1.773395461048979660e-01,-3.259677382696456460e-01
-5.206657345619764010e-01,1.211361341623859618e-02
-5.206657345619769561e-01,-1.211361341623867251e-02
-3.126708176032923503e-01,2.001672909416146173e-01
-3.126708176032920727e-01,-2.001672909416145063e-01
-2.998394789797030890e-01,2.092372591287991240e-16
-7.756768731756986945e-02,1.438240957277511500e-01
-7.756768731756985558e-02,-1.438240957277511223e-01
1.531248698133955977e-01,0.000000000000000000e+00
4.060267601237100427e-02,0.000000000000000000e+00
-3.276136899798839375e-01,9.725794204326443371e-01
-1.082228298108033560e+00,-7.632783294297951215e-16
-3.276136899798819946e-01,-9.725794204326425607e-01
1.012673847350957113e+00,-3.948580550365471625e-16
-9.321159142233192973e-01,-8.759659916751731952e-16
-7.811674668503497676e-01,4.864409604067687076e-01
-8.113275821718854974e-01,3.716040159015192024e-01
-7.811674668503539865e-01,-4.864409604067723714e-01
-8.113275821718824998e-01,-3.716040159015185917e-01
-6.527470447539829301e-01,4.629059467330504107e-01
-3.279007730681364752e-01,7.015181620687529485e-01
5.409212074243263668e-01,6.838286791892554950e-01
1.014454558405357282e-01,7.919604321267348368e-01
-2.201739192247339355e-02,7.642402984257324894e-01
5.743094158667444438e-01,5.678521141836287978e-01
7.107208941650486889e-01,4.269376548292253548e-01
-6.527470447539850396e-01,-4.629059467330522426e-01
-3.279007730681382515e-01,-7.015181620687526154e-01
1.014454558405342571e-01,-7.919604321267370572e-01
-2.201739192247303620e-02,-7.642402984257311571e-01
5.409212074243204826e-01,-6.838286791892520533e-01
7.107208941650456913e-01,-4.269376548292252993e-01
5.743094158667461091e-01,-5.678521141836284647e-01
7.588527595879380749e-01,6.669828240479725125e-16
6.992504693413076344e-01,1.762167854902479680e-01
6.992504693413107431e-01,-1.762167854902487174e-01
2.830712900840043345e-01,6.038145006818714799e-01
-5.224072379000933575e-01,3.974788484866785265e-01
1.444562155303268647e-01,5.217722325986619003e-01
4.868793223179616048e-01,3.077760494396623581e-01
3.481255684501742831e-01,4.099554702492744229e-01
6.075132813874762894e-01,-3.515988598578666335e-16
2.830712900840049451e-01,-6.038145006818714799e-01
4.868793223179628260e-01,-3.077760494396638014e-01
3.481255684501737280e-01,-4.099554702492735903e-01
1.444562155303276696e-01,-5.217722325986616783e-01
-5.224072379000948008e-01,-3.974788484866785820e-01
-1.774423219239359695e-01,4.389888943134682697e-01
-1.774423219239362193e-01,-4.389888943134692689e-01
-5.491964094948769137e-01,3.451415631880793561e-02
-5.491964094948764696e-01,-3.451415631880804663e-02
-4.064261499731265381e-01,1.783479761981138223e-01
-4.064261499731266492e-01,-1.783479761981143774e-01
-2.723790179807025758e-01,1.569804316373538955e-01
-2.723790179807024647e-01,-1.569804316373537012e-01
1.692243531047234184e-01,2.406700969693092440e-01
-9.508913160417910640e-03,2.000701277459261962e-01
1.692243531047237792e-01,-2.406700969693091885e-01
1.120560322607588866e-01,-3.675748320548569884e-18
-9.508913160417966151e-03,-2.000701277459262795e-01
-9.890921026003542949e-01,2.528841275776599895e-01
-9.890921026003498540e-01,-2.528841275776578801e-01
-9.790357727535665688e-01,1.671133371091591193e-15
3.714956921596018757e-01,9.687692178765175965e-01
4.129920512232793106e-02,9.813969714815660161e-01
-3.867690742181854047e-01,8.478775912395667413e-01
3.714956921595978789e-01,-9.687692178765122675e-01
-3.867690742181859043e-01,-8.478775912395639658e-01
4.129920512232576613e-02,-9.813969714815620193e-01
-5.901909851572478827e-01,4.141906153449644301e-01
-6.804683930275434722e-01,2.155824583286755636e-01
-7.326876807165443317e-01,-7.846350020261468129e-16
-5.901909851572475496e-01,-4.141906153449653183e-01
-6.804683930275416959e-01,-2.155824583286737872e-01
-3.133625402067529708e-01,6.639066615957623929e-01
1.260130421243652321e-01,7.914247657661589441e-01
1.004030085449364229e+00,-4.225200974942277498e-17
5.378246196039160321e-01,6.405537294763390399e-01
8.616824981467917643e-01,3.158910188754657788e-01
8.616824981467871014e-01,-3.158910188754650017e-01
-3.133625402067526933e-01,-6.639066615957603945e-01
1.260130421243659260e-01,-7.914247657661581670e-01
5.378246196039189186e-01,-6.405537294763398171e-01
-2.454774512864450198e-01,5.665917311157806502e-01
2.781502865404844593e-01,6.064332740504617680e-01
3.860205693080201450e-02,5.740307227409888746e-01
7.056060110338933100e-01,3.160306161973027717e-01
6.683737711879323973e-01,2.566947883654208118e-01
7.056060110338938651e-01,-3.160306161973039374e-01
6.921722201532086727e-01,-3.544066725903347123e-16
6.683737711879327303e-01,-2.566947883654200346e-01
2.781502865404839597e-01,-6.064332740504606578e-01
3.997778064720194369e-01,3.774004605334627116e-01
5.250553409694707074e-01,1.445798823380628206e-01
5.250553409694713736e-01,-1.445798823380643194e-01
3.997778064720208802e-01,-3.774004605334643214e-01
-2.454774512864448532e-01,-5.665917311157806502e-01
3.860205693080279860e-02,-5.740307227409894297e-01
-9.738585751538804403e-02,4.114702961657540903e-01
-9.738585751538729463e-02,-4.114702961657539793e-01
-4.618179439924875451e-01,5.900953634577408009e-17
4.047909132386826730e-02,2.653183164881522949e-01
-2.295557917972732287e-01,2.153112793563549676e-01
-2.295557917972734507e-01,-2.153112793563547733e-01
-3.025765459083583075e-01,3.081511163610257953e-02
-3.025765459083585851e-01,-3.081511163610238524e-02
4.047909132386852404e-02,-2.653183164881522393e-01
2.014072336810353858e-01,-2.550961316969406338e-17
-1.686741986338525026e-02,8.143321815323219248e-02
-1.686741986338520863e-02,-8.143321815323219248e-02
1.009847723595138858e+00,1.165734175856414367e-15
-7.292922905654043442e-01,-6.514954606577829654e-01
1.807847136601433147e-01,-8.916416930187183176e-01
-2.955287248107085207e-01,-8.396495485120146762e-01
-5.236427497115076629e-02,-8.811120221413064613e-01
8.433902261835537484e-01,-3.507442413483209398e-01
6.708713163130631818e-01,-5.679388583629381149e-01
9.155214386639471957e-01,7.802344911884149497e-16
8.433902261835539704e-01,3.507442413483192190e-01
-4.595952644435377099e-01,-7.323176344457960063e-01
6.708713163130638479e-01,5.679388583629393361e-01
-7.292922905654045662e-01,6.514954606577875174e-01
1.807847136601438420e-01,8.916416930187208711e-01
-5.236427497115173080e-02,8.811120221413085707e-01
-2.955287248107082987e-01,8.396495485120176738e-01
-8.551347448743055191e-01,-2.937761566817143066e-01
-4.595952644435374879e-01,7.323176344457966724e-01
-8.551347448743030766e-01,2.937761566817143066e-01
-9.119120389181254449e-01,1.078945691874621935e-15
-5.257100051539569385e-01,-5.481105463699055269e-01
2.729481119878743312e-01,-6.922360704739233261e-01
-5.257100051539582708e-01,5.481105463699059710e-01
2.729481119878734430e-01,6.922360704739214388e-01
-6.422216639861852983e-01,-3.215719373652457524e-01
-6.422216639861847431e-01,3.215719373652443647e-01
-7.434128840265677995e-01,-6.455716402826313662e-16
-6.875044602537275784e-01,8.746632976209894659e-16
-5.500993563154784605e-01,-1.636536240057306080e-01
-5.500993563154777943e-01,1.636536240057305802e-01
-1.421745428112931031e-01,5.612585228467962262e-01
5.154264416017567685e-02,5.804143342462939614e-01
4.316995058206192781e-01,5.012226888756770027e-01
-1.421745428112932419e-01,-5.612585228467948939e-01
5.154264416017599604e-02,-5.804143342462949606e-01
4.316995058206199443e-01,-5.012226888756766696e-01
6.409965591917580197e-01,1.516859480949939443e-01
6.409965591917576866e-01,-1.516859480949941108e-01
2.819119662978453733e-01,4.536050475410400851e-01
2.819119662978458174e-01,-4.536050475410393634e-01
4.555302260011339643e-01,2.407522666441185011e-01
4.555302260011342974e-01,-2.407522666441184178e-01
4.813459133302200321e-01,-1.687661725894023242e-16
-1.814665815354222778e-01,3.702544318326397299e-01
-1.814665815354228051e-01,-3.702544318326402295e-01
1.699257203439419883e-01,1.508011343855253650e-01
1.699257203439415720e-01,-1.508011343855251984e-01
-1.661592479754400720e-01,9.288652112062931177e-02
-1.661592479754400442e-01,-9.288652112062924238e-02
-7.376988976416912203e-02,0.000000000000000000e+00
6.198821927489090583e-02,0.000000000000000000e+00
1.069606153769238954e+00,7.771561172376095783e-16
-4.166563123367289512e-02,9.994450717932762407e-01
-4.166563123367380411e-02,-9.994450717932755746e-01
9.058011003454878862e-01,3.433883220413542769e-01
5.843298378822344707e-01,6.834610560466793938e-01
3.288698847590055263e-01,8.286939952147193145e-01
-9.283876708024337843e-01,1.908850718844860572e-01
-9.283876708024324520e-01,-1.908850718844836980e-01
-7.116731966759638484e-01,5.595003181883948518e-01
-7.116731966759615169e-01,-5.595003181883926313e-01
9.058011003454827792e-01,-3.433883220413501136e-01
5.843298378822314731e-01,-6.834610560466776175e-01
8.447208488830902917e-01,1.312552354307972846e-01
8.447208488830889594e-01,-1.312552354307975344e-01
3.288698847590039165e-01,-8.286939952147198696e-01
6.899233244438860435e-01,3.558850049031293539e-01
2.573332995131003553e-01,7.168201008346657410e-01
5.295870230244844601e-01,4.767169311011319466e-01
6.899233244438882640e-01,-3.558850049031294649e-01
6.191595638274305369e-01,2.733791371275369753e-01
5.295870230244835719e-01,-4.767169311011280608e-01
6.191595638274313140e-01,-2.733791371275350324e-01
2.573332995130994671e-01,-7.168201008346639647e-01
-8.363226100947360742e-01,-7.750588498646905356e-17
2.085433220753201700e-01,6.389812826145420122e-01
-4.761595575315386020e-01,6.349697752947235374e-01
-2.484434081306976239e-01,6.945426781645319680e-01
-6.509847550545880268e-02,6.753085052453590142e-01
-4.761595575315374917e-01,-6.349697752947225382e-01
-7.092300139395548708e-01,3.560992434130144933e-16
2.085433220753195316e-01,-6.389812826145399027e-01
-2.484434081306978459e-01,-6.945426781645350767e-01
-6.509847550545909411e-02,-6.753085052453574599e-01
-5.726108862234320362e-01,-2.650504987185678951e-01
-5.726108862234309260e-01,2.650504987185677286e-01
-2.588827909122614068e-01,5.372871350862653550e-01
-4.214275119502413069e-01,3.820498010738543893e-01
-4.214275119502433609e-01,-3.820498010738541672e-01
-2.588827909122622395e-01,-5.372871350862667983e-01
-2.647090021094156698e-01,4.188133565150942150e-01
3.102306723545643630e-01,1.852574967953364293e-01
4.003858734099961514e-01,1.813903800021037004e-16
3.102306723545640854e-01,-1.852574967953363461e-01
-2.647090021094159473e-01,-4.188133565150947701e-01
-1.233917975852602544e-01,3.021494602651545458e-01
-2.606471134968186831e-01,-2.362423887468409402e-16
-1.233917975852606708e-01,-3.021494602651547678e-01
-1.013496242926796853e-01,1.769230243544208658e-01
-1.013496242926798102e-01,-1.769230243544207548e-01
4.710984096519650437e-03,-3.427734173345618880e-17
-1.050384158928812317e+00,9.992007221626408864e-16
-2.423378553370560684e-01,9.838636880944123808e-01
-1.044830189402927711e-01,9.684583314527661635e-01
-7.390320327063136796e-01,6.232746903405705918e-01
-5.462715044427181033e-01,7.671866263463292812e-01
-2.423378553370545418e-01,-9.838636880944128249e-01
-1.044830189402891074e-01,-9.684583314527667186e-01
-7.390320327063180095e-01,-6.232746903405734784e-01
-5.462715044427199906e-01,-7.671866263463279489e-01
-8.246048792989486564e-01,2.949583036368589872e-01
-7.837842227174985910e-01,3.786562666059395954e-01
-8.246048792989500997e-01,-2.949583036368585431e-01
-7.837842227174969256e-01,-3.786562666059377635e-01
1.952675701195308033e-01,8.311708372719563975e-01
5.726328718439759324e-01,6.770563152033101106e-01
1.952675701195311087e-01,-8.311708372719570637e-01
5.726328718439732679e-01,-6.770563152033093335e-01
9.698118450305582838e-01,-1.430839389119212055e-15
9.091663396818686627e-01,1.563733666660724053e-01
9.091663396818648879e-01,-1.563733666660716282e-01
-7.297894512302425252e-01,-2.810252356347364028e-17
-1.878081449019559090e-01,7.045361754310047742e-01
-1.878081449019569082e-01,-7.045361754310069946e-01
3.768184685174483795e-01,6.152069087492388899e-01
5.599913947137890036e-01,3.938959118406158977e-01
6.650259091107149079e-01,2.924801466242000214e-01
3.768184685174493231e-01,-6.152069087492368915e-01
6.650259091107134646e-01,-2.924801466241992998e-01
5.599913947137901138e-01,-3.938959118406161197e-01
-5.009050643637446010e-01,3.165008684212872181e-01
-5.009050643637430467e-01,-3.165008684212863854e-01
9.730025962350541402e-02,5.196004046146981414e-01
-3.462695228125681202e-02,5.006741872632821666e-01
-1.789657963644286365e-01,4.373485437186248048e-01
6.630618008645841055e-01,-2.669068587469810351e-16
9.730025962350531687e-02,-5.196004046146962541e-01
-3.462695228125708957e-02,-5.006741872632818335e-01
-1.789657963644281091e-01,-4.373485437186234170e-01
-3.793940824819587720e-01,1.381829302911365964e-01
-3.793940824819597712e-01,-1.381829302911367630e-01
5.618429254336714251e-01,2.611614466082882218e-16
4.399639939417035461e-01,1.243720654828550515e-01
3.400016011082975242e-01,1.295259447287898658e-01
4.399639939417041012e-01,-1.243720654828559258e-01
3.400016011082973022e-01,-1.295259447287899490e-01
4.732657218774569130e-02,1.810985087869780574e-01
-6.968379942278020434e-02,1.474063974364464014e-01
-2.019629602741437879e-01,3.129147429286343023e-16
4.732657218774626029e-02,-1.810985087869780019e-01
-6.968379942278025985e-02,-1.474063974364466789e-01
-8.923985010362879278e-01,1.883778239151121525e-01
-9.344673910256073857e-01,-2.081668171172168513e-16
-8.923985010362901482e-01,-1.883778239151119860e-01
-5.548907622243601928e-02,9.327534335686631373e-01
-6.523533343104932491e-01,5.750452787109648911e-01
2.967655170611304127e-01,8.649375478740446432e-01
7.957401764421593304e-01,5.040153001306240110e-01
8.789449517251183286e-01,2.570059130090472377e-01
7.957401764421671020e-01,-5.040153001306262315e-01
8.789449517251149979e-01,-2.570059130090458499e-01
-5.548907622243465926e-02,-9.327534335686600286e-01
2.967655170611331883e-01,-8.649375478740451983e-01
-6.523533343104924720e-01,-5.750452787109647801e-01
-5.102998216056570113e-01,6.233274535187437460e-01
-5.102998216056587877e-01,-6.233274535187445231e-01
3.570441153690762093e-01,7.201773212304573013e-01
3.570441153690785407e-01,-7.201773212304521943e-01
-2.175708657736588891e-01,6.689003649559027709e-01
-4.366223517708212737e-02,7.288860626887496696e-01
4.897453017738367387e-01,5.377236706126000687e-01
4.897453017738379599e-01,-5.377236706126004018e-01
6.401234249136672494e-01,2.380301989683024366e-01
6.401234249136670273e-01,-2.380301989683010766e-01
6.805343212331974589e-01,1.323251960331764770e-16
1.941661236123703171e-01,6.101964528002504773e-01
-4.366223517708233554e-02,-7.288860626887521121e-01
-2.175708657736601936e-01,-6.689003649559025488e-01
-6.360384945648518418e-01,2.006613395416833312e-01
-6.360384945648523969e-01,-2.006613395416829981e-01
-4.169620437802798105e-03,5.718127545943170187e-01
4.026436532128512269e-01,3.700915268854729767e-01
1.941661236123695955e-01,-6.101964528002500332e-01
-3.563797269243627053e-01,3.607495568049599033e-01
-5.633866431900992344e-01,9.027867675525468267e-16
-1.422002704944269336e-01,4.056048645465183955e-01
-4.169620437802560448e-03,-5.718127545943162415e-01
-4.825547497533388963e-01,-3.630584605569651920e-16
-3.563797269243637600e-01,-3.607495568049613466e-01
-3.218816455879498495e-01,1.510172257492244929e-01
-3.218816455879490723e-01,-1.510172257492241044e-01
-1.422002704944263229e-01,-4.056048645465178404e-01
4.026436532128500057e-01,-3.700915268854724216e-01
4.321031162809065851e-01,1.617150512101711013e-01
4.321031162809061965e-01,-1.617150512101709625e-01
-6.168999550048589325e-02,1.735748321515648285e-01
-6.168999550048580305e-02,-1.735748321515648007e-01
1.849771141062257485e-01,1.933468359694132943e-01
1.849771141062256929e-01,-1.933468359694132666e-01
4.894451436535242339e-02,0.000000000000000000e+00
2.537835520664125655e-01,0.000000000000000000e+00
-1.054468845605627703e+00,-2.275957200481570908e-15
5.581649484047924714e-01,7.965789869707246007e-01
5.581649484047934706e-01,-7.965789869707265991e-01
8.255259481715445657e-01,4.898873610947708235e-01
1.001609792884809336e+00,-9.683174109811731615e-16
8.255259481715453429e-01,-4.898873610947719892e-01
-1.603746682921109723e-01,-9.053242255835597385e-01
-4.617609596444978148e-01,-7.712074172468937894e-01
-1.408151558640599876e-01,-8.308049029007740227e-01
-7.894539012060337591e-01,-3.726107260951903033e-01
-1.603746682921101396e-01,9.053242255835586283e-01
-4.617609596444968156e-01,7.712074172468910138e-01
-1.408151558640625411e-01,8.308049029007781305e-01
-7.894539012060319827e-01,3.726107260951891376e-01
-7.293813694208186593e-01,-2.104190409425070740e-01
-7.871244903651434255e-01,-4.194804073225298538e-16
-7.293813694208143295e-01,2.104190409425073516e-01
-7.102138979204214442e-01,-9.331078595527832198e-02
-7.102138979204219993e-01,9.331078595527844688e-02
-3.362891840035357460e-01,6.809825646852717407e-01
-4.068235578708403466e-01,5.607228610104693090e-01
-3.362891840035373558e-01,-6.809825646852697423e-01
-4.068235578708382372e-01,-5.607228610104666444e-01
2.714747622945570815e-01,7.051542624011027938e-01
2.714747622945555272e-01,-7.051542624011004623e-01
8.042348137526154073e-01,1.605808021564100185e-01
8.042348137526122986e-01,-1.605808021564090193e-01
8.760747288259734811e-02,5.859014663778912002e-01
7.463329329451450223e-01,1.584930781325792626e-02
7.463329329451420246e-01,-1.584930781325815177e-02
3.585563048025092736e-01,4.971904183732263616e-01
4.979177730194034868e-01,3.957555145854165235e-01
8.760747288259679300e-02,-5.859014663778927545e-01
3.585563048025104393e-01,-4.971904183732251403e-01
4.979177730194035978e-01,-3.957555145854165235e-01
-1.187543639449460814e-01,4.483211291450677205e-01
4.549036048672658317e-01,2.207623225344882700e-01
4.962446800221141374e-01,3.228951851469787003e-16
4.549036048672661647e-01,-2.207623225344889639e-01
3.139432260924931439e-01,3.069249390578496772e-01
3.139432260924937546e-01,-3.069249390578498993e-01
-1.187543639449458316e-01,-4.483211291450674429e-01
-2.626173845451946764e-01,2.135851351998035164e-01
-2.460016830404666843e-01,1.394004146712145564e-01
-2.626173845451950650e-01,-2.135851351998036551e-01
-2.460016830404664623e-01,-1.394004146712143344e-01
-3.072557257657885718e-02,2.072128871886563528e-01
-3.072557257657883636e-02,-2.072128871886565193e-01
1.791469127253698945e-01,0.000000000000000000e+00
1.814965042254281305e-02,0.000000000000000000e+00
6.387001718297083963e-01,8.346613898280696997e-01
6.387001718297079522e-01,-8.346613898280695887e-01
-1.035000042110779533e-01,9.653875959543292140e-01
1.036384969145807355e+00,-3.393161215091244930e-17
-1.035000042110778284e-01,-9.653875959543288809e-01
8.405620184145852214e-01,3.320589230794770974e-01
4.274778605531023845e-01,7.007779739593298363e-01
4.986440209481313168e-01,6.358699257670298310e-01
-4.054465155722521419e-01,7.351464373856211321e-01
-6.591683765963147756e-01,5.840533298140340168e-01
-7.714152467514822087e-01,4.015301010652531088e-01
-8.918772148849195558e-01,-1.315216882185957896e-15
-8.346646906002912480e-01,1.528226504522020024e-01
-8.346646906002913591e-01,-1.528226504522020301e-01
-7.714152467514863165e-01,-4.015301010652552183e-01
-6.591683765963144426e-01,-5.840533298140333507e-01
2.032657950053975704e-01,6.885736974335162630e-01
-9.077840883430036978e-02,7.085705885148805283e-01
-4.893139348812537426e-01,5.240441809656803951e-01
-4.054465155722525305e-01,-7.351464373856217982e-01
8.405620184145876639e-01,-3.320589230794785962e-01
4.274778605531023290e-01,-7.007779739593293922e-01
4.986440209481305397e-01,-6.358699257670316074e-01
7.656666734732818780e-01,1.188832619287684966e-01
6.933975629115319839e-01,2.168402715741776232e-01
7.656666734732818780e-01,-1.188832619287687326e-01
6.933975629115296524e-01,-2.168402715741770403e-01
6.743081664943695319e-01,1.003556899343226998e-15
2.032657950053978757e-01,-6.885736974335154859e-01
-9.077840883429959262e-02,-7.085705885148774197e-01
-4.893139348812526879e-01,-5.240441809656806171e-01
4.714643219582106415e-01,2.836792542926507288e-01
4.714643219582100309e-01,-2.836792542926509508e-01
-1.826105225578899260e-01,5.678318265929885866e-01
1.405411324173812815e-01,4.771036830342430535e-01
-1.826105225578896485e-01,-5.678318265929891417e-01
1.405411324173810039e-01,-4.771036830342417212e-01
-6.733178710256616517e-01,-3.617948588461920429e-16
-4.940784403892537480e-01,2.642846009604865043e-01
-4.940784403892543031e-01,-2.642846009604858937e-01
-7.913578049426895841e-03,3.291228358471154358e-01
3.015561647096114961e-01,4.086069126583821709e-02
3.015561647096110520e-01,-4.086069126583844607e-02
-7.913578049427438810e-03,-3.291228358471149917e-01
5.470248184851440876e-02,1.551345981673611929e-01
5.470248184851413120e-02,-1.551345981673611374e-01
-3.414037474822119167e-01,1.510209030444542022e-01
-3.414037474822120277e-01,-1.510209030444541745e-01
-3.106076064135586123e-01,5.260090569428312740e-02
-3.106076064135583348e-01,-5.260090569428324536e-02
-8.844620912317999739e-01,4.984352044914424074e-01
8.723521418530149063e-01,4.507033359372151216e-01
8.723521418530154614e-01,-4.507033359372167869e-01
3.850446181330332562e-01,8.858450673053642754e-01
9.135887595937919325e-01,5.336531286164459403e-02
9.135887595937910444e-01,-5.336531286164468424e-02
2.226222474788817074e-01,9.016809180595750650e-01
-8.844620912317987527e-01,-4.984352044914421298e-01
-7.466546497298079954e-01,5.354690022973374042e-01
-2.808668703184457605e-01,8.532374140245657657e-01
4.264680756614379620e-01,6.845521024263085952e-01
-3.971110382779559078e-01,7.346805564518407161e-01
-8.789700608432775286e-02,7.972324339053528108e-01
3.850446181330310913e-01,-8.858450673053657187e-01
2.226222474788841499e-01,-9.016809180595745099e-01
-7.466546497298083285e-01,-5.354690022973397356e-01
1.182621615895195627e-01,6.879305860396437433e-01
-4.049828330889063688e-01,6.030625577974907392e-01
-7.406791745989491638e-01,2.731364181763910048e-01
-2.808668703184458160e-01,-8.532374140245643224e-01
-3.971110382779558523e-01,-7.346805564518399390e-01
-7.406791745989474984e-01,-2.731364181763912269e-01
-6.739998779813051177e-01,1.438285634661957413e-01
-6.739998779813052288e-01,-1.438285634661951584e-01
-8.789700608432982065e-02,-7.972324339053507014e-01
-4.049828330889069239e-01,-6.030625577974899620e-01
4.264680756614380730e-01,-6.845521024263085952e-01
1.182621615895198958e-01,-6.879305860396452976e-01
-2.228563302723242656e-01,4.811407602967584518e-01
-3.353230120049111029e-01,3.594297192483811854e-01
-4.545549787786729024e-01,1.362792194618747954e-01
-4.545549787786752338e-01,-1.362792194618753228e-01
-3.353230120049119356e-01,-3.594297192483817405e-01
-2.228563302723236550e-01,-4.811407602967591735e-01
3.682503861120519084e-01,4.739316353363479672e-01
6.286984694010089303e-01,1.828654808673346732e-01
6.286984694010088193e-01,-1.828654808673352561e-01
-4.377936791594039256e-02,3.378297406181062223e-01
3.248452133308395995e-01,3.480133983678594389e-01
4.675548239477897994e-01,2.276825685960680856e-01
3.843303489667663775e-01,2.645794549153133168e-01
3.682503861120512978e-01,-4.739316353363481338e-01
4.675548239477903545e-01,-2.276825685960687795e-01
3.248452133308398215e-01,-3.480133983678594944e-01
3.843303489667674322e-01,-2.645794549153140385e-01
-4.377936791594000399e-02,-3.378297406181057227e-01
-1.016920475648345340e-01,1.478414858479560612e-01
-1.016920475648344924e-01,-1.478414858479560612e-01
2.584782959809184821e-01,0.000000000000000000e+00
1.340048334237774474e-01,0.000000000000000000e+00

